Phase-Aware Code-Aided EM Algorithm for Blind Channel Estimation in PSK-Modulated OFDM

This paper presents a fully blind phase-aware expectation-maximization (EM) algorithm for OFDM systems with the phase-shift keying (PSK) modulation. We address the well-known local maximum problem of the EM algorithm for blind channel estimation. This is primarily caused by the unknown phase ambiguity in the channel estimates, which conventional blind EM estimators cannot resolve. To overcome this limitation, we propose to exploit the extrinsic information from the decoder as model evidence metrics. A finite set of candidate models is generated based on the inherent symmetries of PSK modulation, and the decoder selects the most likely candidate model. Simulation results demonstrate that, when combined with a simple convolutional code, the phase-aware EM algorithm reliably resolves phase ambiguity during the initialization stage and reduces the local convergence rate from 80% to nearly 0% in frequency-selective channels with a constant phase ambiguity. The algorithm is invoked only once after the EM initialization stage, resulting in negligible additional complexity during subsequent turbo iterations.

==> data/EQ.txt <==
2	1.56082493267226	0.688493389286427	0.996086334193167	0.00462879961273532	1.01695051355298	0.00676160861021910	-0.00471206073343512	0.996056577775242
1	-1.70721192184203	-0.642566251074090	-1.06490176542620	0.0280106240071348	-1.08725954720837	0.0264556477439439	-0.0279127359824641	-1.06487785262392
2	1.58155291365061	0.439578985359537	0.955153297501297	-0.0868454998384776	0.975303799699092	-0.0867744122065619	0.0867494026779487	0.955142524207283
0	0.606599914923202	-1.67507237840272	0.0106034874987190	-1.04173331036046	0.0128452047551462	-1.06346374929624	1.04171583713367	0.0107139792117599
0	0.584217032173700	-1.50604960991103	0.0541506330079432	-0.944221985171772	0.0570730272711236	-0.963787514621388	0.944205301198054	0.0542573354323149
0	0.382476118788033	-1.58471881913668	-0.0491384717052256	-0.954676226852656	-0.0483839468650759	-0.974595186310833	0.954675837412131	-0.0490226000850608
0	0.478867970272815	-1.81527699416881	-0.00641831703545801	-1.10295329903914	-0.00454802054292545	-1.12579098190380	1.10295175546466	-0.00627669989848954
2	1.47965383060996	0.393567295939327	0.901377005787799	0.0186898808911370	0.919920896705885	0.0206712168449413	-0.0188122520962622	0.901376563002221
1	-1.70941689073044	-0.186265890050244	-1.00946491468663	0.107601539454526	-1.03035586056080	0.108069049648715	-0.107457900916839	-1.00948713955825
1	-1.62539309018159	-0.258403857566814	-0.974034461632028	0.0317271361140471	-0.993958537954958	0.0307443786554222	-0.0315811008041865	-0.974050142989687
2	1.68099192460387	0.335791560185314	1.01793896852556	0.0320228022607041	1.03852814718021	0.0343226653205990	-0.0321836827381010	1.01794982279361
2	1.62384948882266	0.175366989968038	0.973412957982968	-0.0327489825555322	0.993069945584166	-0.0318831338232584	0.0325892208826799	0.973437843248267
0	0.0538487855034265	-1.57116194908310	-0.0775133476025731	-0.938078448804731	-0.0776460638731445	-0.956949539292639	0.938114681227844	-0.0773538611351406
3	-0.116845115855949	1.74218148191891	0.0264897456747803	1.04976064865978	0.0254913886819669	1.07061530205078	-1.04979561653583	0.0263023352545654
2	1.61485807240157	0.148662140437604	0.979669844767077	0.0236233424806717	0.998890982355940	0.0254493010527779	-0.0238068035453407	0.979697921581222
1	-1.69030006812215	-0.109708251914143	-1.02861411511676	-0.0222497971971845	-1.04860539744344	-0.0240467749556887	0.0224498544762998	-1.02864839679373
3	-0.0465625349276692	1.59413418486959	-0.0102458580519484	0.974008339125366	-0.0116699206368316	0.992754965236132	-0.974047066069730	-0.0104419571616777
1	-1.68437902433986	-0.0153770436104742	-1.03477828436469	-0.0154729812971422	-1.05446421003883	-0.0169993655450873	0.0156890390641687	-1.03482289802349
2	1.61052761361277	0.0221261757702468	0.994832356395779	0.0438651213851603	1.01349548094185	0.0458029810830699	-0.0440815509929812	0.994873226253293
0	-0.0775068747389927	-1.61774935452018	0.00701227217570972	-1.00797629159221	0.00819479806248590	-1.02667869326137	1.00803009576294	0.00723698357247318
2	1.65481152185873	-0.0524685411937197	1.03652734319581	0.0494148801471404	1.05544651400582	0.0513211098123295	-0.0496559930875816	1.03657743189689
0	-0.120539570201930	-1.59544112037794	0.0287155274735676	-1.00988319764183	0.0301281937810952	-1.02805542959248	1.00994065337820	0.0289567414003817
1	-1.59357427557651	0.220142460569677	-1.02372159717971	0.00914903542338724	-1.04187377940180	0.00848889422404417	-0.00889954614487412	-1.02379343945177
0	-0.258041643454906	-1.50929124217593	-0.0162017441754344	-0.982325224272936	-0.0157795650819374	-0.999441504015722	0.982400383363008	-0.0159557546265230
0	-0.331608415974636	-1.57723008037936	-0.0311705483912364	-1.04259247712261	-0.0310488018538677	-1.06042286165348	1.04268055442964	-0.0309029849457781
3	0.332904798070081	1.49042955737707	0.0178634613958736	0.997115022776173	0.0176291765246719	1.01381247814011	-0.997200670455414	0.0175994055392094
3	0.366369110478896	1.55051307200078	0.00597801036141193	1.05023106755914	0.00561513879873419	1.06742677922796	-1.05032252460104	0.00569112478310069
2	1.36105651767100	-0.389157014516391	0.942018362162319	-0.0260554591952171	0.957086611208820	-0.0261525378889788	0.0257930349948964	0.942110410402368
3	0.483440538520024	1.50362886731828	0.0379560630832499	1.06159197416164	0.0382970543107011	1.07814285555301	-1.06170310893118	0.0376533584569642
0	-0.393095010316019	-1.40404283167838	0.0266109091182133	-0.990776601654930	0.0271420538103757	-1.00579100085846	0.990866634668305	0.0269068198501943
0	-0.525429689491177	-1.41588842812521	-0.0321851409831476	-1.03757489805393	-0.0326398092872897	-1.05284017978881	1.03769184204268	-0.0318735065983164
0	-0.410530577291803	-1.28620779845326	0.0374210275202333	-0.938042491087478	0.0378633546314332	-0.951407733392038	0.938131956768552	0.0377169286622209
1	-1.38140476925890	0.564984947190984	-1.05014484901489	0.0156587792980318	-1.06458466808812	0.0161006870055996	-0.0153257590639247	-1.05026777967740
3	0.603131768320715	1.29349406336209	0.0391310986491031	1.01612466044363	0.0399937330504212	1.02956394239817	-1.01625617570631	0.0388039065813551
0	-0.403710736955855	-1.17441866948946	0.0816413551998058	-0.892574708938983	0.0822613411441707	-0.903948350846948	0.892655806152241	0.0819496309953743
3	0.607244580355815	1.25620494665575	0.00354251338613966	1.02054024762658	0.00419744376600281	1.03292197651834	-1.02067009142483	0.00319382200810195
2	1.32841549841238	-0.663005527991954	1.10100535352771	0.00921932217490203	1.11372034943116	0.00851412566932894	-0.00960590574944868	1.10114601543864
2	1.09357182169445	-0.713915816748017	0.979119493053686	-0.0810347337023734	0.989741968819630	-0.0827812110003649	0.0806951622961327	0.979281050599120
0	-0.688148617383149	-1.11193583871799	-0.0338448307062851	-0.997809715400165	-0.0352180193470559	-1.00802410644308	0.997961895912607	-0.0334842804169116
1	-1.11119738255585	0.723836478563277	-1.02757026377622	0.0335068977666622	-1.03738558763802	0.0350421970706022	-0.0331271726309712	-1.02773166347011
3	0.670798504510470	1.15947349306413	-0.0472094067363675	1.05396906695854	-0.0462153026856748	1.06338820273197	-1.05410876712507	-0.0476196412873803
3	0.658474750828788	0.961210454645835	0.00642133401465845	0.932742135577482	0.00787857243514571	0.940314586174716	-0.932888797468180	0.00605772743879702
1	-0.981904005792651	0.782477059115747	-1.02072205987218	0.0558144525360381	-1.02812558945295	0.0579374975198634	-0.0554157132192055	-1.02090712014065
2	0.879651564292771	-0.690447199042313	0.926214164523522	-0.0210935523651819	0.932216985659805	-0.0229511192924788	0.0207191670895593	0.926375078270084
1	-1.05086721423755	0.736081824097698	-1.08051888824164	-0.0607383063289601	-1.08676062035169	-0.0588749990103454	0.0611988202860098	-1.08067670632933
0	-0.869010604399068	-0.863171327120384	-0.102044736242960	-1.04752975114715	-0.104872412965000	-1.05228593992756	1.04775605319853	-0.101616809674102
3	0.784227844503428	0.811413567766969	0.0515945392314858	0.987040223490344	0.0541963365253243	0.990675306339471	-0.987240066672637	0.0511749403627396
3	0.782937456903342	0.932796884527563	-0.0460466119929434	1.08695176657829	-0.0433002466833420	1.09013360837468	-1.08713242568947	-0.0465373471133315
1	-0.950051283323521	0.766917844868725	-1.10905249337052	-0.0955547625621125	-1.11128973577401	-0.0925479459799698	0.0960752801812524	-1.10922029514321
3	0.697119105073893	0.720585568071153	-0.0193299833209726	0.933272996966157	-0.0164586290640286	0.933960935575843	-0.933446733943784	-0.0197653149713785
2	0.708428586051093	-0.815147447442034	1.02663481363736	-0.0424286296719860	1.02600060750047	-0.0458239657185877	0.0419525453801224	1.02686143745918
3	0.608767424256722	0.649869611039945	-0.0741862285444943	0.863159266989442	-0.0709758992901057	0.861962990575866	-0.863302045390816	-0.0746175196320942
1	-0.753508838260276	0.752220915191323	-1.05674255706148	-0.0830299193051561	-1.05392297132171	-0.0787348193426332	0.0835674140192940	-1.05692629958307
2	0.651492366333078	-0.763373502766076	1.02288419310142	0.0236369293801685	1.01856962326040	0.0193411936444779	-0.0241557832996837	1.02309565438575
2	0.585786853991967	-0.753782540135042	0.997393144004842	0.00170890833812978	0.991687206869469	-0.00267028682026110	-0.00222065696200499	0.997615942345736
1	-0.669443811836626	0.801893520715783	-1.11722624550490	-0.0684013935775651	-1.10947863336042	-0.0626850230874396	0.0690019648303449	-1.11744774651854
1	-0.546780630720124	0.829045902879275	-1.09187024337887	0.0294620813087970	-1.08211963029831	0.0346423431659102	-0.0288854675923254	-1.09214420742586
3	0.786337262983760	0.373306840023448	0.139512216209490	0.973515240638232	0.143216039121801	0.962593363309135	-0.973827771510361	0.139014755540617
2	0.402615830201849	-0.750900782299822	0.987402891010908	-0.0682044181970531	0.974955026586745	-0.0729406497007862	0.0676710266719513	0.987687066819942
0	-0.795978927970635	-0.418208067376949	-0.0568722487756105	-1.07337768211164	-0.0625055363285249	-1.05792667417212	1.07368478915041	-0.0562756486787385
0	-0.722054072619266	-0.505492323465632	0.106747293044874	-1.08007554176611	0.0981595182216208	-1.06342276395281	1.08029725864714	0.107403621233665
1	-0.326691420626967	0.727859646931199	-1.01071581664667	0.0667517275874211	-0.991934519852590	0.0723683336497265	-0.0661689562588384	-1.01102817410153
0	-0.821998610559723	-0.317012853874251	-0.109889043957646	-1.14923359222923	-0.115886251316321	-1.12505555915603	1.14961871028882	-0.109221273252621
1	-0.340316865329141	0.718048196711678	-1.07585566933806	-0.00386285367767760	-1.05145251748186	0.00439691140792309	0.00453220825974668	-1.07615931688369
3	0.716504633276147	0.400528848726800	-0.109210132965989	1.14442315029506	-0.0972433780934694	1.11644271600038	-1.14468813901178	-0.109969013104087
1	-0.235136809742526	0.585804888311666	-0.915516646531178	0.00776686493113492	-0.889916617375508	0.0153587965678271	-0.00717423331515519	-0.915796469955447
3	0.720654660531419	0.209461337871477	0.0934998421947312	1.12480985721333	0.100787813016862	1.08938599263594	-1.12521892271879	0.0927805721734756
3	0.507397911556936	0.255031042506279	-0.109973465748429	0.879933102253393	-0.0978372474483660	0.851251647648334	-0.880137121856733	-0.110607534439968
2	0.190746538692340	-0.593067671687101	1.01146735991392	-0.00592599204757815	0.973926949562523	-0.0159568856400153	0.00522235636959768	1.01180112352145
0	-0.587257897753608	-0.147660532569105	-0.0474226471426438	-1.02264197673131	-0.0564752814575905	-0.980657582107619	1.02301867748539	-0.0467074043999266
2	0.180386695331700	-0.505883349722837	0.944382254786261	0.0702018948678656	0.903324775677600	0.0563549582100917	-0.0709185398833404	0.944656544026738
3	0.498277542301869	0.194624720339914	-0.126159587358027	0.977246913558955	-0.108288911039005	0.931493174575878	-0.977499068049147	-0.126939711362554
2	0.0325712412482382	-0.556356941745213	1.06044570751422	-0.172425687830057	1.00230914143956	-0.176860231655107	0.171669320144177	1.06096697502948
0	-0.554735258271178	-0.0950528053269601	-0.0291901009595304	-1.13735054273163	-0.0428907641306463	-1.07157939499718	1.13780278985254	-0.0282977382580756
1	-0.276846829734042	0.346518893519748	-0.825423601809879	-0.454170743155529	-0.780249717507574	-0.413900554246761	0.455022051935996	-0.825373762277964
1	0.0737103105211144	0.301874517202362	-0.643928927736289	0.261910459302387	-0.596031359616578	0.253837609687486	-0.261473798032558	-0.644408234538376
3	0.460941017024879	0.0665139402943212	-0.0228055167327744	1.09968820308635	-0.00337281661687723	1.01835755322990	-1.10012549892370	-0.0237693806103374
1	0.168977400979429	0.441819592104255	-1.05778889169816	0.528913580251165	-0.963092255379284	0.504205092119995	-0.528193235750953	-1.05871801288278
0	-0.324744953158946	0.0181460554455491	-0.111934422330198	-0.856067859670886	-0.117621948676848	-0.778452804323311	0.856553446486321	-0.111190978395294
2	-0.0480322060244363	-0.270670475671201	0.757526679825311	-0.173931711920754	0.681166078509044	-0.171813413680170	0.173284939296354	0.758044540565021
3	0.340576283067780	-0.0514035134653034	0.182051447524261	1.02498145251820	0.183948752860759	0.913298218710331	-1.02565681702981	0.181117514986094
1	-0.0407664917436638	0.383583666209693	-1.24459348195520	-0.129813780661794	-1.10397629544045	-0.0876270665484743	0.131169928407404	-1.24508417970176
3	0.200238151844736	-0.0440982961725225	0.138792405610614	0.703579453738288	0.137636449081312	0.611416792193909	-0.704099264532922	0.138103809613426
2	-0.0250069032468397	-0.253604247986841	0.964642869928240	-0.0506050349295898	0.829378647051614	-0.0675115861974243	0.0495398941673051	0.965231662848015
0	-0.178168034398778	-0.0812317985566436	0.386112597694035	-0.711134111596041	0.308189878578388	-0.612471585230208	0.711086781261339	0.387183388192030
2	-0.0169691013414382	-0.325397815878140	1.47688097840019	0.0608486403766230	1.22860101525039	0.00890194120276718	-0.0627429786124311	1.47771045445435
1	0.0232041266275383	0.201879627783843	-1.02016312849490	-0.00235065340962062	-0.828574564754274	0.0287593696016036	0.00371436651431717	-1.02082565662466
2	0.0422938673032349	-0.228659507320903	1.23713082324696	0.413925248807364	0.991255586950415	0.287602171126793	-0.415981236855355	1.23740452400691
0	-0.00768770540372707	0.00833931218502010	-0.0442923572933714	-0.0567033734909518	-0.0358239469367319	-0.0418805719531607	0.0568144780547370	-0.0442384539623478
0	-0.161563698470514	-0.0617756343931161	0.658889549814266	-1.07320397589994	0.445582766120631	-0.812681473860928	1.07298302306997	0.661239678369762
2	0.0188704231115055	-0.228848408889155	1.87425915770039	0.558343761227704	1.33085355946797	0.318836770966380	-0.562352486782734	1.87494128818224
2	0.0529929242509878	-0.0420024744319231	0.295696555048777	0.624688567956689	0.218160289063252	0.396890858049648	-0.625966661488159	0.294686431399379
0	-0.0183791093005463	-0.0277141333009620	0.398939192129740	-0.140355350794285	0.232920036888492	-0.100036955030850	0.139543604082550	0.399776900845414
2	-0.0216951581882087	0.0874581426919467	-1.31746796611667	-0.730700983375718	-0.721359614183752	-0.332424381367397	0.735809947820967	-1.31727334638510
2	-0.0633672988887220	0.00292426485143632	0.343006980454273	-1.49366625761863	0.0960396652519761	-0.652936972645817	1.49542614798547	0.349777119175511
1	-0.0327223315323234	-0.00421119618868432	0.528994906910730	-1.30686878985340	0.129113290583676	-0.395907668678627	1.30822165498787	0.539442219756295
1	-0.0338817248817220	0.123812523094601	-20.3147984105120	-5.85707815063861	-1.85303487250438	-0.860950523424075	6.35889041355767	-20.5778334908530
2	0.0355895365955675	-0.00572439015710596	1.25722746037934	-2.81157800992106	0.0301851959584794	0.766170137640263	2.81816996507282	1.21974292906296
3	-0.0801802747277826	-0.0425676800940385	-2.66792161020199	1.77155181070172	1.34359331482146	-2.49194289507167	-1.78039776468701	-2.65618841940251
2	0.0497415819164203	0.126227876017263	3.01888834694943	0.358441894852643	-5.53643279582593	4.49533697421390	-0.350810117728544	3.01705668665803
2	0.0556713161379966	0.0572115703208965	1.27357802577266	-0.347330969329689	2.30257577705796	5.63067112495369	0.349114387941932	1.27231145103255
0	-0.0318724142669003	0.0295582205175184	0.127803664701853	0.558620434262527	-0.909831000459925	1.91648845811126	-0.558277343203422	0.128347079753250
3	-0.144709906379249	0.0965880150732562	0.0878865511398470	1.91481053706886	-1.81266136897131	5.01164505990671	-1.91429168668300	0.0892675223210456
3	-0.0406895482106991	-0.0230271451553500	-0.391752099304958	0.209901257438371	-1.00335796321583	0.220592061622890	-0.210068181820725	-0.391592741220416
1	-0.0890742265766407	-0.0528417651220001	-0.783047398515144	0.377614243538454	-1.72727822140902	0.416681206620466	-0.377845688075283	-0.782875553697810
3	-0.0641663072091460	0.0593230429105930	0.0903591748834355	0.652940351243398	-0.0450236059766338	1.23417191221402	-0.652922720333827	0.0904818087154389
0	0.140116179721042	-0.178513278242225	-0.421430283121392	-1.50163817171512	-0.343247483454717	-2.71800569650419	1.50168160742016	-0.421564922707097
1	-0.236910306608992	-0.154165997389987	-1.68809238022781	0.595006897606881	-2.92649617221754	0.622185377694298	-0.595031155101317	-1.68826201429280
1	-0.0626389235980507	-0.0818412938175702	-0.606733284790885	-0.0153386237756713	-0.965875649551538	-0.136854804599710	0.0154011927046746	-0.606811962521700
3	-0.113656659996368	0.119009303417121	0.0962759836930344	0.903228822638416	0.00209257627177680	1.41449710590845	-0.903395581542984	0.0961376677027952
1	-0.0852894142432276	-0.192219180604616	-1.04365123806777	-0.332457465260576	-1.52772005293793	-0.654113407953172	0.332767684266525	-1.04377945772532
2	0.166630997890889	0.188012855235420	1.24166971759090	0.0306812236642568	1.83211931020839	0.209634215426649	-0.0310505519733928	1.24194161246474
2	0.298233970232091	0.194449942031759	1.63923338115093	-0.365129304416511	2.42581816884782	-0.331128550449056	0.364656585421058	1.63977399324204
0	0.170151875786026	-0.0917459104998048	0.261103409949320	-0.834142289369349	0.467790573702904	-1.16415234400647	0.834271645490945	0.261504706987127
2	0.204205818421938	0.125909019218162	1.02401956331213	-0.203664718276862	1.46800010549909	-0.179452344830633	0.203275517480668	1.02441917070635
0	0.202559954102105	-0.140046999035291	0.247297608755278	-1.00553898489142	0.445689331488846	-1.37996824301118	1.00574714219613	0.247865258056828
2	0.268303541083232	0.149215599000531	1.22837615830462	-0.240090804358732	1.72218634377858	-0.215923690696040	0.239527726342492	1.22893125932734
1	-0.105809824644712	-0.290490903215137	-1.04828158549597	-0.635669840494731	-1.38086676614338	-0.966868883110037	0.636500879100580	-1.04831016638564
2	0.191720446362398	0.142842278994887	0.924848537568898	-0.0109500202578509	1.26080063486553	0.0652450164617390	0.0103924904226322	0.925219228873361
2	0.286189675074622	0.210106814180599	1.34368559328043	0.00718718376585143	1.81850307923450	0.121981558667946	-0.00805923711581986	1.34423956232328
1	-0.223939171085294	-0.173365924394758	-1.04979615600109	-0.0579134215342491	-1.40902184459731	-0.162867689674510	0.0586585910301368	-1.05021614881117
0	0.136374715898916	-0.127814106176742	0.161128841338375	-0.663071879504587	0.268090213571511	-0.876241128785508	0.663260321911537	0.161683334086944
0	0.244739266445422	-0.246569062367722	0.280835251057279	-1.21833015804270	0.468359580177153	-1.60556270827573	1.21870409211864	0.281900737875512
0	0.0446129872668222	-0.292464237949199	-0.389670265177265	-0.977162794854343	-0.445564850444395	-1.33009852895624	0.977969803012170	-0.389083335316673
1	-0.315558476849708	-0.152820940754388	-1.23271696264103	0.0685133565242462	-1.64203035369116	0.000357522514240137	-0.0675116215927271	-1.23342732891990
2	0.174359099549204	0.121202171963425	0.736272683513792	0.0926984835218961	0.969133336495371	0.176136435435991	-0.0933995296893314	0.736598534787196
0	0.104053167103608	-0.276824587476768	-0.100922744162722	-1.02292821038003	-0.0605124767057603	-1.36109618282144	1.02361335905156	-0.100036173682470
3	-0.177409708009393	0.199263627816851	-0.267726146386030	0.884607684476381	-0.416588492689363	1.15088780760938	-0.884883750933690	-0.268742784561517
0	-0.00321848213600529	-0.369640289835399	-0.519104498515722	-1.16889467845812	-0.604211362488991	-1.58168455468195	1.17015715646165	-0.518251473745317
3	-0.174977297507350	0.304790305689597	-0.165312555278947	1.20573822451048	-0.302806151116067	1.58271767724743	-1.20635892246655	-0.166694510346640
0	0.0446654854280262	-0.279020478522099	-0.196732821317022	-0.961485642372707	-0.193279576734617	-1.28593163562943	0.962365106165785	-0.195807697445023
2	0.227884781819313	0.195349127918563	0.975917354484027	0.381275923853330	1.26632051007204	0.573220749502011	-0.382675429444217	0.976180432762876
2	0.442445172655432	0.0962790016075394	1.58442216575718	-0.155170686703212	2.11373539116385	-0.0949876886274401	0.153378416069611	1.58580162486026
2	0.134358064683850	0.0784821868239491	0.536255348829854	0.131861254609597	0.704123695753729	0.213224785022903	-0.132640681463931	0.536511409452487
0	-0.0116709670729303	-0.293795688969000	-0.314933444887620	-1.00762203454576	-0.348522636474491	-1.36693204059916	1.00886759696689	-0.313864837202081
1	-0.324215249295336	-0.0989263603782729	-1.23209287468278	-0.0706144982560839	-1.64494910348480	-0.183372881810326	0.0723758688960403	-1.23305939047321
3	-0.0810561978721536	0.223835734528830	-0.116693276543789	0.873204656059817	-0.220915384976226	1.16596413850709	-0.873826823805576	-0.118061896226036
3	-0.111842117905557	0.272790646646023	-0.219584019976257	1.08985276758004	-0.378280893506912	1.45706097771395	-1.09055634931741	-0.221446647605141
3	-0.0937444757105790	0.218527105681827	-0.217104062988862	0.889981370004348	-0.363347659264126	1.19388651495445	-0.890525756968314	-0.218739986750672
0	-0.00480775845921067	-0.360209520787601	-0.219542931465961	-1.40479614855656	-0.190253555510998	-1.94136030341658	1.40664515750923	-0.217418206171213
0	0.140299726897187	-0.144894195630306	0.496249765903535	-0.650237713899169	0.738031295623853	-0.857555357552220	0.650083898715732	0.497951409562812
0	0.00246450688391639	-0.279520574483693	-0.0984298639251181	-1.16442539394016	-0.0390153348135155	-1.63132485485730	1.16597963513780	-0.0963715561183682
3	-0.0496391129903946	0.290564524838998	-0.127620141427054	1.26819771821151	-0.291506979439324	1.77580383262747	-1.26952823029646	-0.130286254492387
0	0.147387884604248	-0.141660258642714	0.632566935163637	-0.664860285076453	0.964295323839210	-0.890262646451852	0.664415355746654	0.634801567028502
2	0.248402225268137	-0.0831095934532215	1.15421611803816	-0.412691530437051	1.71228094437471	-0.484530799398667	0.410696923541192	1.15677249809423
2	0.276641010629486	0.113401546312782	1.35364074037399	0.560630798919575	1.93635159519428	0.968299339811382	-0.564713017837324	1.35435444233535
0	-0.0269351807106280	-0.236513238663605	-0.105056463453568	-1.22325252498287	-0.0194038087267662	-1.85258162079050	1.22551626344494	-0.102093338610958
3	0.0464521133722914	0.0956698155698955	0.226251216305758	0.534753310942519	0.282601086884582	0.852968941992932	-0.536320849067890	0.225172355674586
0	0.0557213403014002	-0.0346688136748729	0.338487326290869	-0.176582712370990	0.562520285976600	-0.233924665813726	0.175906699977763	0.339664986242192
2	0.174416560273323	-0.0407134980272688	1.10931038537618	-0.144713290337015	1.85319046337940	-0.0644032250159983	0.141387055433154	1.11211065955635
0	0.0661806456867222	-0.180330394428626	0.594569479965763	-1.15589985804463	1.24073595218632	-1.88986496277838	1.15643474688388	0.600110146306997
1	-0.194908729987350	-0.111560037726815	-1.30780640136260	-1.02929249511496	-2.17438487426854	-2.18404482893421	1.03718979851951	-1.30706143116081
1	-0.0905852034294422	0.0545807496243900	-0.810287329040118	0.316144346492055	-1.70753803805028	0.398687113758565	-0.313412285071716	-0.814078047208368
2	0.222756056111925	-0.124276581439701	2.25057845378235	-0.734809657616494	5.33816470231032	-0.743653771802864	0.725658348474019	2.26191520852313
3	-0.0352562691206057	0.114066374253451	-0.630270153935662	1.11211812812127	-2.40993477281028	2.55761047883200	-1.11269381149077	-0.639458209808854
0	-0.0619459874845630	-0.0557937413987955	-0.599184998628983	-0.875693640567321	-0.852655892068280	-3.98042515291277	0.884213411141140	-0.595683137252722
0	0.0289975591920365	-0.132465229369756	0.976988564140597	-1.90770644295221	15.7158360945622	-1.07926592051779	1.91029858541343	1.00027176989339
3	-0.0343990487399011	-0.0571173580611144	-0.370336507180759	-1.35399807102702	3.96374024970610	3.54292062589821	1.36965437217025	-0.356756851509941
2	0.0363043209885533	-0.0128763055735574	1.22955073237983	-0.0691895859046099	-1.39245049365607	0.395429121945707	0.0469456307128642	1.24664352908874
2	-0.0447166331195281	0.0279440010985202	-3.44269764659275	1.06230381590567	1.17088381024751	-0.451190528845514	-0.954315405564574	-3.58706264724614
3	-0.0415150919238876	-0.0230726931105246	3.15002006622404	16.1389640696193	0.587178574772921	0.569836959893236	-14.2268783019746	6.54020828585353
3	-0.136440853190935	0.00645043510581372	6.18773878237116	2.78248753432901	1.76677784595185	0.485274047390537	-2.54423061171252	6.15960391921645
3	-0.00973416266059052	0.0436984601223480	0.740748633822411	-0.913347783118324	0.266916224850143	-0.410163438919099	0.916083051173735	0.718555066850955
2	0.00199269007054853	0.00766418548999609	0.0307180900641694	-0.136936955124666	0.0101832280483865	-0.0720536677180214	0.136319750842602	0.0290049262036847
2	-0.0728534627572478	0.00725934011134699	0.899142363291008	0.373976863258051	0.547488680186560	0.187035696200896	-0.364554043260519	0.897457850665157
3	-0.0962721619910508	-0.0223591401563475	0.772034001443232	0.708446433214909	0.527737733868258	0.434049752655787	-0.700286317565203	0.773418709903307
3	-0.102162068749063	-0.0961615550852341	0.339853983703641	1.18467886689133	0.275060904274629	0.815076269917313	-1.17854002542603	0.345177205767424
0	0.0370894460535484	0.198693937510948	0.552884097604492	-1.40692182305506	0.364975396721659	-1.04958948050138	1.40518365909600	0.544522319936953
3	-0.0760007218970903	-0.0714144085789217	0.157336504670810	0.658965994813827	0.137919933660569	0.500118096331787	-0.656530155458402	0.159628258621344
2	-0.177189321142724	0.139982029561463	1.29153027116992	-0.0815411579685118	1.01971965398784	-0.0957235594500089	0.0860633712177812	1.28811728450915
2	-0.294266415942619	0.0753165160253401	1.44457214091974	0.574734753051765	1.18704117994138	0.435448175438447	-0.568757086007087	1.44331874385521
3	-0.113024440618656	-0.0787996874303695	0.193425562621702	0.606085007492483	0.173047366602439	0.500250905436505	-0.604316994079953	0.194839856442482
2	-0.271448676881467	0.220556135857064	1.46915832156757	-0.00788156419438123	1.24586008532898	-0.0335812074933407	0.0118365573185986	1.46648532535688
0	0.274966388549868	0.211554536756940	-0.283589577793878	-1.30471084390483	-0.266385307159900	-1.12043097195903	1.30183767879838	-0.286353464550004
0	0.0157199745104782	0.267016523331794	0.586450630053147	-0.745950437762937	0.501731990656833	-0.661665235237460	0.746143302077205	0.583839470655408
2	-0.228273305158090	0.222323626851159	1.04722083434312	-0.0240812856576125	0.927677549019253	-0.0359902118067515	0.0262697821922514	1.04566734760144
0	0.136736697390254	0.187192291368612	0.100763817121230	-0.702254188563787	0.0813063602361042	-0.630616440046628	0.701511565443639	0.0992404489619616
2	-0.205998460238454	0.0882255983816782	0.592248079860148	0.245505768188786	0.538930065372151	0.215264911538908	-0.244102687279977	0.591956439336103
3	-0.245636203744822	-0.249506689035567	-0.0416171636587616	0.938909339098989	-0.0279202880609156	0.857854109179676	-0.937869478034915	-0.0399416472585115
0	0.364104457280329	0.244257916323048	-0.147728730844557	-1.09797785391019	-0.146786641354961	-1.00925405592583	1.09650996833358	-0.149351456556463
1	0.323637230897811	-0.368539792643250	-1.16990636797684	-0.0237440603969335	-1.08492330308325	-0.0114793887183748	0.0219236353620807	-1.16870536507511
0	0.394279938723652	0.244632657525191	-0.126164742444645	-1.04043587062878	-0.126317874697108	-0.969952332045468	1.03920932194304	-0.127546187428749
3	-0.407280129336627	-0.257924910800478	0.0899166468313523	1.02955280374481	0.0921738176896528	0.965889387604129	-1.02844803043481	0.0912430891321917
3	-0.436700656113214	-0.221576834827724	0.156885396986403	0.986262436365343	0.154878702596298	0.929888868454039	-0.985163355045415	0.158025447113667
1	0.164089222738092	-0.497791850496096	-0.978026798733036	0.286005389431073	-0.926006393516040	0.277460101257582	-0.286965350183516	-0.976827251331506
1	0.377413946678212	-0.527258952983406	-1.20299240489978	-0.0514269963538369	-1.14674413954054	-0.0421287026883372	0.0499722843706859	-1.20205843249226
2	-0.298906794661709	0.473950177476814	0.995664688930728	0.00849525337912130	0.952922218804044	0.00295275402220813	-0.00737577329384993	0.994887122684018
2	-0.279021405568824	0.570910094781912	1.07931953675647	-0.0812515753391975	1.03658944667136	-0.0831539235962414	0.0823397956896831	1.07841601018536
3	-0.516438730877311	-0.382850410220116	-0.139006914648479	1.04208403375584	-0.129591268962402	1.00541317694101	-1.04146914213502	-0.137846924036083
0	0.634345978303244	0.411264835787705	0.111936005338160	-1.18346853633101	0.103745447237109	-1.14541189008952	1.18275307187731	0.110709367297911
3	-0.517290993338888	-0.214038747428079	0.0543376083602266	0.845865349716662	0.0556548349981993	0.820726426832272	-0.845249148702018	0.0550859782900001
2	-0.301302219908923	0.561753288383135	0.928877313955566	0.0560550329916009	0.904275104892435	0.0516943993374685	-0.0551947373042503	0.928329717529295
2	-0.189795393215929	0.662233539770563	0.962847382507333	-0.124393105251898	0.939373111800952	-0.124043775178546	0.125133912943796	0.962145969256381
1	0.255565329385955	-0.673546000645009	-0.981078334841586	0.0201188276829547	-0.959893072606464	0.0220586709808715	-0.0209048622284212	-0.980477459059484
1	0.187937204443579	-0.710444770270161	-0.963772599044960	0.0967935261198619	-0.945050105266860	0.0969740460244329	-0.0974891430500684	-0.963143896658664
0	0.784356673900006	0.195521226840096	-0.0927212001739616	-1.02793721726898	-0.0930275251374471	-1.01026962586753	1.02729901351054	-0.0934379415642710
2	-0.359435911584806	0.854769861293097	1.14358530575413	0.101194964989240	1.12663741614878	0.0978891847271577	-0.100321482145933	1.14304725108910
0	0.756583840805180	0.359316394602248	0.158420244473077	-0.994024358904109	0.155049849500388	-0.981297058544007	0.993621034591108	0.157655286218320
3	-0.862040371560763	-0.159112031478375	0.0801157487065843	1.02038517054746	0.0803233234983831	1.00889236185670	-1.01982459048155	0.0807489951468416
0	0.886854131532541	0.293608537292479	0.0882555448293559	-1.05704553963683	0.0865135668998460	-1.04713789333555	1.05659331790005	0.0875438445609624

==> data/fr_code.txt <==
0	3.10037622019160	2.69555411744600	0.949990722205116	2.82310349837814	1.67809598562462	3.27696912672335	3.19896347085074	1.95453077401289	0.958735143602745	2.79188682451458	1.79531969272445	2.74457914400953	1.17143692108833	3.14489669850408	3.17461945842549	3.28670342681793	3.20377068362428	1.86479363378175	0.644304230192768	1.97882366919069	1.19627002013570	1.36975374129403	3.07998317693296	1.27153047072676	1.68247323279928	1.70066175918395	2.42792939119488	3.26502722890751	0.713547683301235	2.94578823512265	0.907356728790228	1.29255399783159	3.23434470250879	3.26737425986789	3.18037310421105	0.730063021237529	0.637560987257078	1.53911825803550	1.48623763776365	0.861600003085786	1.96945629148533	1.95436610315964	0.771408761365807	3.15956280903011
1	2.84680096606282	2.43955636048248	0.698231769725883	2.56110139424091	1.41558035278075	3.01843010821563	2.93325425934245	1.68894551476481	0.707511674556612	2.53219009327103	1.52819612072354	2.48888496561299	0.920894616452357	2.88669383532284	2.91337591075507	3.02972426778203	2.94121631643562	1.59682094603410	0.376715407636498	1.71741432183723	0.941005720756470	1.11774126299961	2.82785378058326	1.00199723520086	1.42083023828487	1.44487071341775	2.16720874327109	3.00449402199371	0.454316903634304	2.69726177118750	0.647414200824650	1.04112473235559	2.97280828218278	2.99383277859566	2.91506501663189	0.474586816010149	0.372891016158803	1.28233787824598	1.22313177075627	0.613090068896149	1.71028439231421	1.69288812407123	0.516063562127258	2.90024632069568
2	3.17941723649175	2.51698519131975	0.620344334555451	2.66876511098048	1.64228434244823	3.59869701684107	3.43069632316980	1.89336689433803	0.653898857160612	2.62363362791692	1.75608626607909	2.55155363840377	0.994597600564781	3.31262827079624	3.31219764053667	3.66217595072088	3.40375413222416	1.81284262220840	0.121728882819568	1.90361158342009	1.02877702784910	1.28470282472578	3.15683259972595	1.12496306080973	1.67523062446451	1.68691393417395	2.21216616875257	3.53412236891358	0.229867784469057	2.85641898431692	0.529102824965340	1.17497201185267	3.49366830713512	3.64180850094920	3.36332344421525	0.261211392446787	0.117256350156598	1.51607789443303	1.43441252708544	0.480181683796964	1.83965245246916	1.88508131572923	0.329194405195687	3.30953898694464
3	3.43803295674881	2.39436394374292	0.531659612543613	2.61058214688102	1.86233393967503	3.89584803910108	3.74603521640854	1.98659689145879	0.594271949549587	2.56390395222579	1.93799116494820	2.45478547308435	1.14865851767968	3.60415705474905	3.58059796762636	3.94602593552406	3.71138478124908	1.94656162238199	0.0240674291239016	1.98690833033042	1.20058100101132	1.55323247199829	3.39851946736936	1.33982278633482	1.89698944409270	1.88687235131283	2.10265505903371	3.83731650215303	0.0836547366161952	2.90273363801510	0.393957286840260	1.39138141035523	3.81424961404097	3.93411672672684	3.68028717505699	0.104303212426251	0.0241075393706551	1.77610998999283	1.71654894733770	0.336828172533960	1.90709352315693	1.98207598921285	0.162587474140415	3.60284706544148
4	3.72680587848793	2.23267635059972	0.406702293469037	2.51692646392509	1.97958651057999	3.99292171418975	3.93323608417775	2.00506898581592	0.506165480507428	2.44586685775673	2.01086935896775	2.30559461603317	1.38872331054849	3.84836319799168	3.85335188321113	4.00996870196230	3.93067407636374	2.00215058818484	0.00339078961313019	2.00449025300063	1.44676578775177	1.81539505991136	3.68362187932179	1.62793789676528	1.99163307600977	1.98469380442785	2.03992013363699	3.98908349024126	0.0175354985244659	2.98365385274477	0.237477032001046	1.65746978395803	3.97813165223243	4.00070266769227	3.91084625707201	0.0230147761842983	0.00350071927091632	1.95423288960989	1.92237942606065	0.181907499155407	1.95422011360189	2.00495352911830	0.0488177154064596	3.86126557406318
5	3.93288683077936	2.10046592173983	0.256673328477135	2.37130886195204	2.00119249278978	4.00711870907905	3.98706713883808	2.00775430612993	0.369107462335417	2.28810987108531	2.02151539978037	2.14621324357478	1.66017840771016	3.96390641523755	3.99357492403165	4.01655145421666	4.01055380698847	2.00812554894671	0.000491871035338376	2.00668874582116	1.72834680257588	1.96488423237643	3.89315328815300	1.88120571302495	2.01198139908323	2.00084622778331	2.01978235050287	4.02128570593457	0.00233265732669720	3.12357578198159	0.0957696465060340	1.88289896240848	4.01459136724782	4.00702096474662	3.99355748437786	0.00400035821537069	0.000374057305955108	2.00082234226705	1.99089183415925	0.0583597469449330	1.98492920729790	2.00773963996917	0.00861582046404362	3.98406872205172
6	4.01098518682955	2.03680931147492	0.107909031011380	2.20636908819857	2.00209709478166	4.00767450391651	3.99291547167604	2.00774206404759	0.210550614087544	2.12778112598975	2.02218637067576	2.04137579970684	1.89267889877651	3.98705467591542	4.01965726627428	4.01648051398777	4.02089650278309	2.00845560494074	0.000127864320601133	2.00668665610343	1.93384037516482	1.99979282723479	3.96795515888951	1.99336282282923	2.01373300186498	2.00251289579632	2.01537755289526	4.02353037861402	0.000450466437839433	3.32997308348974	0.0208819815257706	1.99194741413000	4.01831144593920	4.00688554155484	4.00509584662385	0.000817931680175934	5.58156638270230e-05	2.00644442818337	2.00088804578293	0.0108151841971209	2.00325424707609	2.00813805738848	0.00169776629445461	4.00382234806675
7	4.02268812010382	2.02006794775595	0.0266018109744355	2.08350978790355	2.00190727358021	4.00737636107181	3.99293674244201	2.00753026926971	0.0783924427784750	2.03780176395961	2.02217961531313	2.00533258540354	1.98762096568429	3.98887609379365	4.02136963834281	4.01616994003317	4.02133331040316	2.00844134640947	8.61711759310381e-05	2.00654912764506	2.00539894975057	2.00267289175161	3.97632924283856	2.01656295532306	2.01357294852651	2.00235636046653	2.01463201816026	4.02328403630706	0.000176818523411451	3.59183287721060	0.00467088137481746	2.01100376525229	4.01831577097431	4.00653538725003	4.00548645634819	0.000265946957425101	8.20715056652509e-05	2.00665508741959	2.00208365189378	0.00202636682120468	2.01367769851912	2.00835961319228	0.000743690647540415	4.00850844339920
8	4.02329636278468	2.01690305720981	0.00493357426844538	2.02428689899517	2.00182148377382	4.00720277169467	3.99276078528715	2.00736717908740	0.0149422243840685	2.00980545066251	2.02219982339887	1.99879619868475	2.00547385553499	3.98870996390161	4.02123297260996	4.01600711913168	4.02119696298778	2.00837851271169	8.00641321859200e-05	2.00648670333399	2.01685295505895	2.00266368957920	3.97664495137875	2.01872961812871	2.01335103496925	2.00209597653515	2.01453406374805	4.02308321216667	0.000111224652023903	3.86125884013577	0.00181642101240025	2.01263942122451	4.01816456802473	4.00635948596792	4.00531912620655	0.000119554918682113	0.000132342551423065	2.00638536997911	2.00208815784280	0.000642880465289066	2.01983046296548	2.00833438778374	0.000482618796754486	4.01133324822581
9	4.02319798912209	2.01667298268032	0.00155572906661859	2.01005458967923	2.00179743582219	4.00712632363657	3.99268145655160	2.00725134960682	0.00289158730433736	2.00427296466618	2.02224887648600	1.99800964752441	2.00763188885522	3.98858578091810	4.02114385667244	4.01593477117038	4.02112935100725	2.00831291169348	7.59243466935901e-05	2.00646608027551	2.01740690579966	2.00250284261048	3.97651282110606	2.01869845371040	2.01318521134221	2.00187715808419	2.01459850992630	4.02299548534377	8.67962830503269e-05	3.98436604465110	0.00114869732247412	2.01244202483074	4.01810608648286	4.00628542783059	4.00524241883755	6.99806546469011e-05	0.000178178011547686	2.00615592591080	2.00194116681407	0.000294453468261358	2.02381967838328	2.00807065635424	0.000365192782841339	4.01262411386566
10	4.02315050962775	2.01683329758464	0.000894967266655853	2.00702670004925	2.00179582756160	4.00709380202034	3.99265928113990	2.00716580201293	0.00130143486894113	2.00358098121273	2.02230496501765	1.99807055263453	2.00770792893118	3.98854333024179	4.02113062663841	4.01590403817479	4.02111673683931	2.00825533560142	7.15474846858696e-05	2.00646187285469	2.01706283805808	2.00236868610303	3.97645362335789	2.01850715857170	2.01306341872166	2.00170148414133	2.01469932822526	4.02296311564230	8.00822578559681e-05	4.00857649094327	0.000859799767556741	2.01208838810501	4.01809675375866	4.00625654569726	4.00522567921516	5.76350728115582e-05	0.000220383938077642	2.00599012438883	2.00179125331954	0.000160843152710675	2.02653874579988	2.00826558850131	0.000289167983681434	4.01309051561919
11	4.02315429661589	2.01704522440610	0.000635021495006621	2.00659346316657	2.00180131000017	4.00707915329105	3.99266007849211	2.00709998760256	0.000920212889908435	2.00357158638174	2.02235835407055	1.99822341734857	2.00757471915959	3.98853626847371	4.02114554619677	4.01589125469625	4.02112485844483	2.00820700388235	6.75302324386312e-05	2.00646330925828	2.01673896204421	2.00226384241441	3.97644474292483	2.01834164729368	2.01297203467218	2.00155972587916	2.01479816237250	4.02295347514098	8.45861389588280e-05	4.01048653577197	0.000686479820275372	2.01177345684479	4.01810395009424	4.00624624043327	4.00523115196728	6.31779671443361e-05	0.000259922599291979	2.00586727858132	2.00166416366778	0.000105418296366100	2.02845394929746	2.00828388632166	0.000244560598155903	4.01367433256820
12	4.02317716399095	2.01724034824041	0.000477104206802116	2.00667213308951	2.00180835005725	4.00707153292877	3.99266789752009	2.00704800826723	0.000730088467404634	2.00371890584915	2.02240587685428	1.99838030238334	2.00742964957256	3.98854142078293	4.02116565903216	4.01588605707791	4.02113768597454	2.00816683906064	6.41990362863935e-05	2.00646632421047	2.01648094517509	2.00218054311574	3.97645459036323	2.01821144100408	2.01290228764088	2.00144420429269	2.01488421066142	4.02295238295386	9.61702826232128e-05	4.01032310634659	0.000569805544873837	2.01151122390205	4.01811406372234	4.00624324235179	4.00524217076094	7.73686437389890e-05	0.000296755859258454	2.00577281687992	2.00156125980156	8.71681953176139e-05	2.02980335315095	2.00824795214797	0.000208598842541543	4.01398389318793
13	4.02320306605431	2.01740331759407	0.000367271411203231	2.00686045429362	2.00181506728357	4.00706668037173	3.99267650450161	2.00700635450420	0.000597877145869476	2.00389260813910	2.02244699951084	1.99852352878854	2.00730000899792	3.98854968981874	4.02118322797776	4.01588403318581	4.02114954988032	2.00813347596475	6.15875292403740e-05	2.00646947550432	2.01627284857222	2.00211307455161	3.97646878385614	2.01810956907791	2.01284850299779	2.00134933511803	2.01495585377211	4.02295413082653	0.000111700319612872	4.01020460829557	0.000487439052428097	2.01129359812298	4.01812261680766	4.00624295743991	4.00525279317096	9.50892244790375e-05	0.000330594589800570	2.00569834159813	2.00147891901875	8.73164909409410e-05	2.03060717420018	2.00824401958456	0.000190923988676576	4.01408242509767
14	4.02322616576646	2.01753438840639	0.000287718939731707	2.00705742774241	2.00182091687424	4.00706298741781	3.99268387770444	2.00697272483704	0.000498191662063860	2.00405283108233	2.02248212847409	1.99864905959335	2.00718882311667	3.98855786487897	4.02119662697422	4.01588332243315	4.02115902885577	2.00810571721964	5.96063149932165e-05	2.00647230171146	2.01610174128199	2.00205768389798	3.97648210272239	2.01802939775282	2.01280678980269	2.00127103162328	2.01501436839251	4.02295653957214	0.000128925600011588	4.01017084119117	0.000427704959994637	2.01111165401360	4.01812870191210	4.00624356571515	4.00526136633603	0.000113450482161552	0.000361238187446808	2.00563880396245	2.00141314064593	9.60035329899417e-05	2.03096426799332	2.00829325299094	0.000172757185577207	4.01412385740205
15	4.02324503780046	2.01763812665998	0.000229221220493796	2.00723452728815	2.00182582825795	4.00705987313947	3.99268963420074	2.00694547463353	0.000421553505110544	2.00418951400516	2.02251194985797	1.99875724149034	2.00709435467799	3.98856498868935	4.02120624705363	4.01588314397468	4.02116617783008	2.00808258408026	5.81353968261117e-05	2.00647469758468	2.01595923613243	2.00201181644175	3.97649310985089	2.01796595252689	2.01277434037500	2.00120620370184	2.01506173938702	4.02295884188311	0.000146342075225463	4.01017154528063	0.000383556760018636	2.01095834474562	4.01813259752959	4.00624437468622	4.00526776902275	0.000130889460606306	0.000388644610505528	2.00559087922500	2.00136053199049	0.000107959822481933	2.03099318674874	2.00827311673715	0.000161584462625495	4.01420419525756
16	4.02325987646026	2.01771966080352	0.000185910540384452	2.00738551759822	2.00182988607000	4.00705713781217	3.99269394601046	2.00692335695979	0.000362103404200988	2.00430260313215	2.02253718300505	1.99884982117062	2.00701413617485	3.98857091530582	4.02121294531436	4.01588317187554	4.02117144620484	2.00806328310713	5.70614022653542e-05	2.00647668033940	2.01583963237460	2.00197363097795	3.97650174969874	2.01791555385365	2.01274905785699	2.00115243866108	2.01509992482558	4.02296081570475	0.000163016550671445	4.01018220992241	0.000350439238302651	2.01082835943927	4.01813485423228	4.00624514105833	4.00527234238421	0.000146644676330377	0.000412906667315116	2.00555218516079	2.00131838799850	0.000120442844145446	2.03089306120470	2.00825100854140	0.000158884338006444	4.01426192931436
17	4.02327134616348	2.01778355056154	0.000153728841435272	2.00751137004728	2.00183321378333	4.00705471374620	3.99269711689028	2.00690539278059	0.000315633735286346	2.00439498307773	2.02255849446378	1.99892883206158	2.00694590098137	3.98857576075063	4.02121753213860	4.01588327144881	4.02117530286237	2.00804716691817	5.62891513848866e-05	2.00647830330029	2.01573877870183	2.00194173312360	3.97650838576352	2.01787542649422	2.01272934386913	2.00110780661608	2.01513063844979	4.02296243789985	0.000178422973397736	4.01019378450250	0.000325287636649549	2.01071765219664	4.01813598543488	4.00624579520192	4.00527550346908	0.000160430285103326	0.000434208794172649	2.00552091100671	2.00128457939605	0.000132115255144152	2.03078758130872	2.00819678033649	0.000155237522901291	4.01427594184596
18	4.02328015291160	2.01783355168213	0.000129762882026777	2.00761514404478	2.00183593308074	4.00705257315909	3.99269943419969	2.00689079890387	0.000279037621419998	2.00447003517489	2.02257647321003	1.99899620109095	2.00688774124077	3.98857970200130	4.02122064364738	4.01588338820546	4.02117813127982	2.00803370318105	5.57429213560195e-05	2.00647962491187	2.01565348468528	2.00191502845005	3.97651344444998	2.01784343435788	2.01271396608066	2.00107073882945	2.01515531285773	4.02296374929595	0.000192311182510365	4.01020354027837	0.000305983135730803	2.01062306403936	4.01813638889961	4.00624633089226	4.00527762112371	0.000172231543890175	0.000452788285713581	2.00549563162254	2.00125742809531	0.000142412307618288	2.03070908458406	2.00818525597372	0.000152502911829404	4.01427596963032
19	4.02328690726597	2.01787266484820	0.000111883694106971	2.00770022258611	2.00183815133391	4.00705069664612	3.99270112884500	2.00687894293546	0.000250006200452380	2.00453086620984	2.02259162875153	1.99905363343128	2.00683808003166	3.98858290890741	4.02122274272042	4.01588350111943	4.02118021858629	2.00802245158595	5.53641406591681e-05	2.00648069846797	2.01558120884031	2.00189263749222	3.97651729991237	2.01781790888094	2.01270196862116	2.00103994733997	2.01517512173129	4.02296480427511	0.000204609607088805	4.01021104050362	0.000291030415883665	2.01054206738400	4.01813634790355	4.00624676221107	4.00527898810299	0.000182177760766299	0.000468906275976461	2.00547520479453	2.00123560566908	0.000151182005934869	2.03065776936006	2.00816534341203	0.000149719866495273	4.01427561661229
20	4.02329209766013	2.01790325673187	9.85220866531576e-05	2.00776973403132	2.00183995927128	4.00704906412740	3.99270237405888	2.00686931200651	0.000226815024711281	2.00458012018869	2.02260439728027	1.99910259906907	2.00679561254556	3.98858552537634	4.02122415394027	4.01588360298076	4.02118177182861	2.00801304652700	5.51082367219839e-05	2.00648156948119	2.01551988074469	2.00187384292141	3.97652024932017	2.01779753440901	2.01269260774704	2.00101436843537	2.01519101750120	4.02296565353744	0.000215356488651086	4.01021656994480	0.000279356233727122	2.01047259913162	4.01813605432220	4.00624710742026	4.00527982554514	0.000190465105543537	0.000482827867266726	2.00545870725316	2.00121805589358	0.000158481076840634	2.03062923694235	2.00814557776515	0.000148038303491411	4.01427502846349
21	4.02329610126042	2.01792718373537	8.85169225287196e-05	2.00782639583313	2.00184143210953	4.00704765352148	3.99270329562375	2.00686148939941	0.000208168141353242	2.00461998190548	2.02261515014278	1.99914435281553	2.00675925286627	3.98858766778436	4.02122510050264	4.01588369215621	4.02118293810767	2.00800518369284	5.49416439608567e-05	2.00648227575016	2.01546779023575	2.00185805414453	3.97652251873306	2.01778126774699	2.01268530386237	2.00099312063050	2.01520376935525	4.02296633946512	0.000224652915320743	4.01022056344317	0.000270178936439613	2.01041295009279	4.01813563331017	4.00624738346203	4.00528029608686	0.000197311245610831	0.000494809406623644	2.00544539018926	2.00120393606792	0.000164460821178023	2.03061710254638	2.00816472039019	0.000146368997234321	4.01427430983738
22	4.02329920445446	2.01794589874443	8.10076220845188e-05	2.00787250539280	2.00184263165324	4.00704644164084	3.99270398348411	2.00685513629249	0.000193084642178198	2.00465223503421	2.02262420244664	1.99917996237051	2.00672809181966	3.98858942861270	4.02122573424395	4.01588376915249	4.02118382163500	2.00799860940964	5.48392782993431e-05	2.00648284826936	2.01542351237908	2.00184478197630	3.97652427684641	2.01776827908575	2.01267960494880	2.00097547209113	2.01521399689656	4.02296689596970	0.000232631706209526	4.01022341902748	0.000262921702492958	2.01036168911564	4.01813516361860	4.00624760450216	4.00528051735078	0.000202929989345681	0.000505090935165086	2.00543464579588	2.00119257213604	0.000169304894705332	2.03061392449956	2.00818360606661	0.000147084601485888	4.01427353335885
23	4.02330162304638	2.01796053790279	7.53560182415638e-05	2.00790997879639	2.00184360846817	4.00704540539455	3.99270450159736	2.00684997716646	0.000180816370532885	2.00467832847525	2.02263182101567	1.99921033570852	2.00670136435152	3.98859088101670	4.02122615783389	4.01588383519884	4.02118449652591	2.00799311201332	5.47825139301737e-05	2.00648331230105	2.01538585312496	2.00183361959552	3.97652564864043	2.01775790716960	2.01267515836083	2.00096081464731	2.01522219849279	4.02296734970109	0.000239437446528159	4.01022545238049	0.000257153708068910	2.01031760879547	4.01813469272953	4.00624778190742	4.00528057334634	0.000207518253737809	0.000513892219912526	2.00542598090294	2.00118342394657	0.000173196926858942	2.03061350356118	2.00816219489160	0.000146781324771632	4.01427274782080
24	4.02330351921935	2.01797198947120	7.10888061064720e-05	2.00794040168161	2.00184440383577	4.00704452273231	3.99270489545202	2.00684578800479	0.000170788185586944	2.00469943672706	2.02263823145722	1.99923624526445	2.00667842407757	3.98859208294845	4.02122644045656	4.01588389167673	4.02118501590260	2.00798851478161	5.47576051194185e-05	2.00648368837554	2.01535380799183	2.00182422772516	3.97652672664600	2.01774962453595	2.01267168893915	2.00094864268144	2.01522877462616	4.02296772147670	0.000245214180000176	4.01022689905883	0.000252549588254535	2.01027968503316	4.01813424757415	4.00624792465198	4.00528052340587	0.000211250422152553	0.000521411182530294	2.00541899570177	2.00117605807827	0.000176305058918298	2.03061353704282	2.00815244296150	0.000147750150007098	4.01427198477883
25	4.02330501488529	2.01798094792616	6.78549116185011e-05	2.00796507955963	2.00184505142014	4.00704377324047	3.99270519752877	2.00684238670440	0.000162554451501349	2.00471651101484	2.02264362432065	1.99925834857397	2.00665872312137	3.98859308051206	4.02122662863639	4.01588393990244	4.02118541821863	2.00798467010207	5.47544732855983e-05	2.00648399315388	2.01532652960496	2.00181632283430	3.97652757958433	2.01774301021548	2.01266898197415	2.00093853578424	2.01523404691838	4.02296802755753	0.000250098249236254	4.01022792965998	0.000248861113778142	2.01024704586249	4.01813384189863	4.00624803978731	4.00528040894274	0.000214276970634563	0.000527823874635344	2.00541336639749	2.00117012641458	0.000178775854329860	2.03061370847940	2.00817335880268	0.000147999935026524	4.01427126356829
26	3.81980670008808	1.92831759054886	6.78420442963096e-05	1.91719194726848	1.91649549805232	3.81082677589286	3.78610393929367	1.91842287455522	2.37319628697938e-05	1.91305339902440	1.92291640615242	1.91122457886116	1.91203651288233	3.77365380044881	3.81703066844739	3.80382968878659	3.80184411690995	1.92443722425393	6.12969719457465e-05	1.91305336993930	1.92626062486766	1.90219465183943	3.78210924246459	1.92177784138561	1.90983650443553	1.91828104513655	1.92318838478865	3.81288496571833	0.000132677253400640	3.80770576295377	0.000167212294830508	1.91885133014807	3.82070363019578	3.81174448607745	3.79945787978588	6.59271231358082e-05	4.87535470209287e-05	1.89966715314022	1.90425380188790	9.57699080452508e-05	1.93155631912746	1.91525898648781	8.11874990481636e-05	3.80839208251685
27	3.80840303513089	1.92119872943609	6.89208894647784e-05	1.91134102735090	1.91364686079533	3.79674775325663	3.76489170103678	1.90807021681851	2.29555790879682e-05	1.90536459274461	1.91779953503346	1.90482390390667	1.90269988800206	3.76106004742097	3.80050917978599	3.78916461336407	3.79079652909814	1.91902878602292	6.22002269801398e-05	1.90362393489156	1.92125183721673	1.89807784853285	3.77208465318088	1.91533618704224	1.90271055186774	1.91236958769018	1.91766164374184	3.79544960326553	0.000134312153091330	3.79153981190312	0.000165067189688540	1.91366104607880	3.80465679259074	3.79482524725448	3.78765745178795	6.52862784281087e-05	4.82603733087122e-05	1.89232147028368	1.89911642819215	9.46480048088131e-05	1.92442752562217	1.90896636373307	8.11341095807358e-05	3.79239276281126
28	3.80717009655697	1.92026230225432	6.89540617360964e-05	1.91082525921716	1.91357430648576	3.79539228906477	3.76209374494581	1.90672983298337	2.29419094883708e-05	1.90437144447849	1.91792355406295	1.90415977577215	1.90137010886885	3.75989243314384	3.79885869483930	3.78784122118503	3.79004221728445	1.91845902829099	6.22318142708093e-05	1.90229586335106	1.92088451668905	1.89834949298490	3.77145551310811	1.91482347098938	1.90207728926408	1.91153026992950	1.91721306395877	3.79327415686340	0.000134335629045593	3.78961391142854	0.000164990672300478	1.91324344362729	3.80294793063449	3.79233066148233	3.78684245603460	6.52751038303868e-05	4.82506701490448e-05	1.89167301127348	1.89876249943113	9.46202559841798e-05	1.92368869042495	1.90831402718830	8.11546508269896e-05	3.79063030291420
29	3.80694375831548	1.92009511581340	6.89551039833836e-05	1.91075749093448	1.91358946487128	3.79521921528659	3.76166295723423	1.90654094411326	2.29416746681613e-05	1.90421759845632	1.91808642518254	1.90405845253564	1.90112243741164	3.75972022182636	3.79863550911831	3.78767293256935	3.78997655009216	1.91835138161920	6.22329544091273e-05	1.90206357931205	1.92084460641877	1.89853133782255	3.77140101113740	1.91476650003843	1.90199944375964	1.91131739874533	1.91715746000853	3.79289386608892	0.000134335944030238	3.78929994540788	0.000164987923868519	1.91318938878582	3.80269731314480	3.79174857593730	3.78675921751813	6.52746946440333e-05	4.82504273277470e-05	1.89159156510124	1.89872063440809	9.46195869509129e-05	1.92357551298298	1.90825913508635	8.11555950566594e-05	3.79034665879790
30	3.80689127393301	1.92006084578715	6.89551367777575e-05	1.91074438251287	1.91359629282677	3.79518970568826	3.76158265393686	1.90651103944039	2.29416707106485e-05	1.90418997878005	1.91814823489947	1.90403644127472	1.90106645975247	3.75968590493202	3.79859644844214	3.78764476506702	3.78996938265270	1.91832224252748	6.22329963776981e-05	1.90201430442208	1.92083875991256	1.89859577934443	3.77139366366677	1.91475762650766	1.90198682694635	1.91124781605230	1.91714774549536	3.79280939334483	0.000134335948224434	3.78923685045811	0.000164987823237974	1.91317934577176	3.80265147822008	3.79157966790166	3.78674588087751	6.52746769193059e-05	4.82504216993319e-05	1.89157824296373	1.89871214057445	9.46195705139562e-05	1.92355154682623	1.90824886591094	8.11556370559591e-05	3.79028456472802
31	3.78428108584226	1.89516458560970	6.92404154392642e-05	1.89717460043663	1.89226414820571	3.77530689340079	3.73775573293202	1.89283525220750	2.26041243816963e-05	1.87667729825536	1.90724715157768	1.88411996503292	1.89488288159124	3.74577172963330	3.77205352968928	3.76184050999661	3.77319022040058	1.90855731490014	6.24599573129705e-05	1.87829985559082	1.91528796288503	1.87728181105141	3.72890808241628	1.90327958734359	1.89431353756506	1.90009570129405	1.89185437596481	3.76947730346148	0.000135497625991000	3.75981028313768	0.000166078406188145	1.90772186442873	3.77212664163884	3.76881636567285	3.75660534630311	6.59001648023169e-05	4.70175077045523e-05	1.88045010669616	1.89458815782555	9.48216666965841e-05	1.91061311410627	1.89396720973602	8.09103733467985e-05	3.76756926445454
32	3.78212496319130	1.89236230697662	6.92473422504151e-05	1.89753362181531	1.88961490006576	3.77376642820169	3.73524949499447	1.89047198281072	2.25979683571072e-05	1.87198182615720	1.90714642816415	1.88078918581386	1.89469186627963	3.74525391363908	3.77032976121365	3.75935313909575	3.77179101954884	1.90770751661914	6.24625714409311e-05	1.87537385259172	1.91530550654856	1.87504437166854	3.72299480771114	1.90208541287308	1.89341924389488	1.89814962784104	1.88872481851274	3.76722263502359	0.000135504188157254	3.75671204446535	0.000166114071062866	1.90694776484457	3.76897201726342	3.76721770048897	3.75320407900785	6.59154576229824e-05	4.70109453087231e-05	1.87939511943060	1.89443849655178	9.48221182528524e-05	1.90920785843891	1.89225656904984	8.09044509175234e-05	3.76552755724493
33	3.78183792463581	1.89201840768387	6.92475772287177e-05	1.89806437175211	1.88931540564941	3.77358923048946	3.73503616303638	1.88998866313713	2.25978633948048e-05	1.87102438957920	1.90730516056630	1.88009341194168	1.89476510494158	3.74533531986465	3.77024396801376	3.75925763858832	3.77165020332660	1.90767753302829	6.24626066935652e-05	1.87496383791920	1.91538795329304	1.87467234484651	3.72205107512946	1.90187565509382	1.89326258264101	1.89764775100717	1.88824319203704	3.76705165352098	0.000135504241902632	3.75635858515619	0.000166115376135311	1.90679087576039	3.76855324150365	3.76705463311774	3.75280773551770	6.59159243098277e-05	4.70108388054394e-05	1.87926072309509	1.89444958373853	9.48221080441844e-05	1.90900139404497	1.89205900361162	8.09042073298496e-05	3.76521885345734
34	3.78178568205843	1.89196844144579	6.92475850110509e-05	1.89827607709294	1.88929633855477	3.77356024248017	3.73502911846117	1.88987891450840	2.25978616712707e-05	1.87079304921857	1.90736661249546	1.87991734553032	1.89479829336109	3.74536511121698	3.77024626224220	3.75933858230400	3.77162992904257	1.90769542411400	6.24626074412316e-05	1.87488753599768	1.91541382011257	1.87458395716027	3.72188351520219	1.90182641935104	1.89322396648895	1.89748984211265	1.88815469346505	3.76705326778830	0.000135504242392950	3.75631505455301	0.000166115425622726	1.90675163138183	3.76847721930147	3.76702091884761	3.75276086243217	6.59159425592164e-05	4.70108364577532e-05	1.87923775762792	1.89445579743505	9.48221076378345e-05	1.90896038795506	1.89196890299627	8.09041968838817e-05	3.76512257223178
35	3.78177381248723	1.89195982673626	6.92475852594679e-05	1.89834964498887	1.88930113257944	3.77355456164601	3.73503274531188	1.88985213749339	2.25978616434886e-05	1.87072807828307	1.90738701704742	1.87986433364802	1.89480925249446	3.74537150338188	3.77024899576245	3.75938672022931	3.77162554794548	1.90770413034105	6.24626074651131e-05	1.87486925007535	1.91542117863066	1.87455981587763	3.72185160865749	1.90181360106404	1.89321265694478	1.89743616871072	1.88813702726732	3.76705937029665	0.000135504242397032	3.75630954669136	0.000166115427520166	1.90674082620734	3.76845975762807	3.76701070640776	3.75275519321529	6.59159433776836e-05	4.70108364069876e-05	1.87923286998527	1.89445780508848	9.48221076259800e-05	1.90895020051299	1.89196007275545	8.09041964371589e-05	3.76510258015595
36	3.76495347987761	1.89056254980388	6.92516287285539e-05	1.89039585571205	1.88369318121723	3.76293854466308	3.73508212527899	1.89590006041944	2.25932514450528e-05	1.88027440741176	1.90412099110203	1.88371582262707	1.89551212060299	3.71887858393207	3.75961448369936	3.76525843008124	3.75674818154155	1.90430904180073	6.24702277940048e-05	1.87058480064704	1.90596290293717	1.87131773559213	3.72042157236619	1.90852582580613	1.89141446991319	1.88335053948549	1.88638610507800	3.75884327198317	0.000135514750568973	3.75802374905238	0.000166097630928065	1.90430787188116	3.75963966829667	3.75987946321320	3.75386647661861	6.59045390589515e-05	4.69931312824856e-05	1.86885698030140	1.89858019913994	9.48217037225580e-05	1.90542250447234	1.88922049031014	8.09058018887087e-05	3.75746651142100
37	3.76264682516630	1.89064620744004	6.92517163476034e-05	1.88962518880999	1.88252661939761	3.76246356589620	3.73491138158375	1.89721865128556	2.25931654025248e-05	1.88130236357375	1.90374765354146	1.88479909901554	1.89562922176036	3.71549646049310	3.75826459853717	3.76605549816938	3.75521406820735	1.90360507497729	6.24704331948629e-05	1.86988533833588	1.90464070752199	1.87086083705954	3.72008277891201	1.90930326037988	1.89087306342435	1.88059586634324	1.88630239822249	3.75677901480274	0.000135514825397303	3.75828587901706	0.000166096968892302	1.90426272685474	3.75801120742128	3.75950915954315	3.75334342011670	6.59042686464857e-05	4.69930182017506e-05	1.86816148789923	1.89911546404858	9.48216953047709e-05	1.90494920508986	1.88882061609894	8.09059083258761e-05	3.75625707191621
38	3.76226751212099	1.89072290569247	6.92517192732688e-05	1.88957321618859	1.88228698792793	3.76244790632451	3.73482183262081	1.89747941429157	2.25931639427494e-05	1.88125602253824	1.90370064951765	1.88513080958728	1.89564956847202	3.71492778860416	3.75806028006123	3.76614306416375	3.75510475498379	1.90343930408386	6.24704401804536e-05	1.86973323372445	1.90448522253743	1.87077979992338	3.71995799329664	1.90938749545930	1.89069432609626	1.87997404405718	1.88629536174920	3.75624575525659	0.000135514826096235	3.75832999398226	0.000166096943229494	1.90429326750347	3.75761400281191	3.75950632714208	3.75313198261751	6.59042601199898e-05	4.69930162532862e-05	1.86813440714180	1.89918881184557	9.48216951215190e-05	1.90486201299156	1.88882270037961	8.09059130097921e-05	3.75593997851373
39	3.76219486041816	1.89075094467928	6.92517193699058e-05	1.88958343006386	1.88223665029402	3.76244868430197	3.73478878971523	1.89751920199527	2.25931639188810e-05	1.88116867020203	1.90369497468559	1.88523759627902	1.89565432174392	3.71481221160370	3.75802538853418	3.76614992154120	3.75511899641434	1.90340176446231	6.24704404378943e-05	1.86969130563142	1.90449205380967	1.87076479016865	3.71991280484706	1.90939189041150	1.89063353610375	1.87981349943070	1.88629428696765	3.75610312942733	0.000135514826103296	3.75833768593195	0.000166096942232647	1.90430433647647	3.75750033542491	3.75950338402677	3.75307037771611	6.59042597822059e-05	4.69930162096193e-05	1.86813793534874	1.89919894365475	9.48216951172982e-05	1.90484108259241	1.88882172326274	8.09059132108631e-05	3.75586355210101
40	3.76217944618675	1.89075972710075	6.92517193729896e-05	1.88959180910089	1.88222568796572	3.76244902482034	3.73477815812076	1.89751980018340	2.25931639184976e-05	1.88112330071772	1.90369464250919	1.88527300061968	1.89565571382454	3.71478604192433	3.75801881207694	3.76614967408729	3.75513117462513	1.90339548584285	6.24704404475888e-05	1.86967820678909	1.90451103003413	1.87076230366530	3.71989739615438	1.90938948274929	1.89061261507814	1.87976795979871	1.88629411834845	3.75606322879233	0.000135514826103366	3.75833898178637	0.000166096942194037	1.90430774368920	3.75746448476007	3.75949870025453	3.75305366420432	6.59042597670354e-05	4.69930162086732e-05	1.86813931125175	1.89920014252896	9.48216951171964e-05	1.90483510848861	1.88881096458457	8.09059132194290e-05	3.75586583426275

==> data/fr_phs.txt <==
0	100	100	100	100	100	100	100	100	100	100
1	100	100	100	100	100	100	100	100	100	100
2	100	100	100	100	100	100	99.9800000000000	99.4400000000000	98.4200000000000	97.3600000000000
3	100	100	99.9600000000000	92.8400000000000	89.9000000000000	88.5600000000000	87.7600000000000	87.3600000000000	86.8200000000000	86.5400000000000
4	100	99.9200000000000	89.7600000000000	85.9800000000000	84.3200000000000	83.3000000000000	82.6800000000000	82.1400000000000	81.8000000000000	81.6200000000000
5	100	91.8000000000000	84.8800000000000	82.0400000000000	80.9200000000000	80.2200000000000	79.7600000000000	79.3800000000000	79.2400000000000	79.1400000000000
6	99.2800000000000	86.6600000000000	81.5400000000000	79.7200000000000	79.0200000000000	78.5600000000000	78.2600000000000	78.0200000000000	77.8400000000000	77.7200000000000
7	94.4400000000000	83.2600000000000	79.7400000000000	78.3800000000000	77.9600000000000	77.6000000000000	77.3000000000000	77.1200000000000	77.1000000000000	77.0600000000000
8	89.3200000000000	80.9200000000000	78.4600000000000	77.5200000000000	77.0400000000000	76.7200000000000	76.5600000000000	76.4400000000000	76.4400000000000	76.4800000000000
9	85.9000000000000	79.6800000000000	77.6000000000000	76.7600000000000	76.4000000000000	76.2800000000000	76.1400000000000	76.1800000000000	76.1000000000000	76.0600000000000
10	83.6800000000000	78.7200000000000	76.9800000000000	76.3600000000000	76	75.8800000000000	75.9200000000000	76.0400000000000	75.8600000000000	75.8600000000000
11	81.7800000000000	77.9400000000000	76.4000000000000	76.0600000000000	75.7200000000000	75.7400000000000	75.7400000000000	75.8400000000000	75.8000000000000	75.7400000000000
12	80.6800000000000	77.2400000000000	76.1200000000000	75.8800000000000	75.6400000000000	75.6400000000000	75.5800000000000	75.7600000000000	75.6800000000000	75.6800000000000
13	79.7400000000000	76.7800000000000	75.8400000000000	75.6600000000000	75.5800000000000	75.6000000000000	75.5600000000000	75.6600000000000	75.6400000000000	75.6600000000000
14	79.0400000000000	76.4800000000000	75.7000000000000	75.6000000000000	75.5200000000000	75.5000000000000	75.5600000000000	75.6200000000000	75.5400000000000	75.6600000000000
15	78.5600000000000	76.2400000000000	75.6400000000000	75.5000000000000	75.4600000000000	75.5000000000000	75.5600000000000	75.6000000000000	75.5000000000000	75.6000000000000
16	77.9600000000000	75.9800000000000	75.5800000000000	75.4800000000000	75.4000000000000	75.4800000000000	75.5200000000000	75.5800000000000	75.5000000000000	75.6000000000000
17	77.4800000000000	75.8200000000000	75.5600000000000	75.4800000000000	75.4000000000000	75.4600000000000	75.4800000000000	75.5600000000000	75.5000000000000	75.6000000000000
18	77.1000000000000	75.7000000000000	75.5200000000000	75.4600000000000	75.3800000000000	75.4600000000000	75.4600000000000	75.5600000000000	75.4800000000000	75.6000000000000
19	76.7000000000000	75.6200000000000	75.5000000000000	75.4600000000000	75.3800000000000	75.4600000000000	75.4600000000000	75.5600000000000	75.4800000000000	75.6000000000000
20	76.4400000000000	75.5800000000000	75.4800000000000	0.0600000000000000	0.0600000000000000	0.0600000000000000	0	0.0200000000000000	0.0800000000000000	0.0800000000000000
21	76.3600000000000	75.5400000000000	75.4800000000000	0.0600000000000000	0.0600000000000000	0.0400000000000000	0	0.0200000000000000	0.0800000000000000	0.0800000000000000
22	76.2000000000000	75.4800000000000	75.4600000000000	0.0600000000000000	0.0600000000000000	0.0200000000000000	0	0	0.0600000000000000	0.0600000000000000
23	76.0600000000000	75.4600000000000	75.4600000000000	0.0400000000000000	0.0600000000000000	0.0200000000000000	0	0	0.0600000000000000	0.0600000000000000
24	75.9600000000000	75.4600000000000	75.4600000000000	0.0400000000000000	0.0400000000000000	0.0200000000000000	0	0	0.0600000000000000	0.0400000000000000
25	75.7800000000000	75.4400000000000	75.4600000000000	0.0400000000000000	0.0400000000000000	0.0200000000000000	0	0	0.0600000000000000	0.0400000000000000
26	75.6800000000000	75.4400000000000	75.4600000000000	0.0400000000000000	0.0200000000000000	0.0200000000000000	0	0	0.0600000000000000	0.0400000000000000
27	75.5200000000000	75.4400000000000	75.4400000000000	0.0400000000000000	0.0200000000000000	0.0200000000000000	0	0	0.0600000000000000	0.0400000000000000
28	75.5000000000000	75.4200000000000	75.4400000000000	0.0400000000000000	0.0200000000000000	0.0200000000000000	0	0	0.0600000000000000	0.0400000000000000
29	75.5000000000000	75.4200000000000	75.4400000000000	0.0400000000000000	0.0200000000000000	0.0200000000000000	0	0	0.0600000000000000	0.0400000000000000
30	75.5000000000000	75.4200000000000	75.4400000000000	0.0400000000000000	0.0200000000000000	0.0200000000000000	0	0	0.0600000000000000	0.0400000000000000
31	75.4800000000000	75.4200000000000	75.4400000000000	0.0400000000000000	0.0200000000000000	0.0200000000000000	0	0	0.0600000000000000	0.0400000000000000
32	75.4800000000000	75.4200000000000	75.4400000000000	0.0400000000000000	0.0200000000000000	0.0200000000000000	0	0	0.0600000000000000	0.0400000000000000
33	75.4800000000000	75.4200000000000	75.4400000000000	0.0400000000000000	0.0200000000000000	0.0200000000000000	0	0	0.0600000000000000	0.0400000000000000
34	75.4800000000000	75.4200000000000	75.4400000000000	0.0400000000000000	0.0200000000000000	0.0200000000000000	0	0	0.0600000000000000	0.0400000000000000
35	75.4800000000000	75.4200000000000	75.4400000000000	0.0400000000000000	0.0200000000000000	0.0200000000000000	0	0	0.0600000000000000	0.0400000000000000
36	75.4800000000000	75.4200000000000	75.4400000000000	0.0400000000000000	0.0200000000000000	0.0200000000000000	0	0	0.0600000000000000	0.0400000000000000
37	75.4800000000000	75.4200000000000	75.4400000000000	0.0400000000000000	0.0200000000000000	0.0200000000000000	0	0	0.0600000000000000	0.0400000000000000
38	75.4800000000000	75.4200000000000	75.4400000000000	0.0400000000000000	0.0200000000000000	0.0200000000000000	0	0	0.0600000000000000	0.0400000000000000
39	75.4800000000000	75.4200000000000	75.4400000000000	0.0400000000000000	0.0200000000000000	0.0200000000000000	0	0	0.0600000000000000	0.0400000000000000
40	75.4600000000000	75.4200000000000	75.4400000000000	0.0400000000000000	0.0200000000000000	0.0200000000000000	0	0	0.0600000000000000	0.0400000000000000

==> data/fr_std.txt <==
0	3.10037622019160	2.69555411744600	0.949990722205116	2.82310349837814	1.67809598562462	3.27696912672335	3.19896347085074	1.95453077401289	0.958735143602745	2.79188682451458	1.79531969272445	2.74457914400953	1.17143692108833	3.14489669850408	3.17461945842549	3.28670342681793	3.20377068362428	1.86479363378175	0.644304230192768	1.97882366919069	1.19627002013570	1.36975374129403	3.07998317693296	1.27153047072676	1.68247323279928	1.70066175918395	2.42792939119488	3.26502722890751	0.713547683301235	2.94578823512265	0.907356728790228	1.29255399783159	3.23434470250879	3.26737425986789	3.18037310421105	0.730063021237529	0.637560987257078	1.53911825803550	1.48623763776365	0.861600003085786	1.96945629148533	1.95436610315964	0.771408761365807	3.15956280903011
1	2.84680096606282	2.43955636048248	0.698231769725883	2.56110139424091	1.41558035278075	3.01843010821563	2.93325425934245	1.68894551476481	0.707511674556612	2.53219009327103	1.52819612072354	2.48888496561299	0.920894616452357	2.88669383532284	2.91337591075507	3.02972426778203	2.94121631643562	1.59682094603410	0.376715407636498	1.71741432183723	0.941005720756470	1.11774126299961	2.82785378058326	1.00199723520086	1.42083023828487	1.44487071341775	2.16720874327109	3.00449402199371	0.454316903634304	2.69726177118750	0.647414200824650	1.04112473235559	2.97280828218278	2.99383277859566	2.91506501663189	0.474586816010149	0.372891016158803	1.28233787824598	1.22313177075627	0.613090068896149	1.71028439231421	1.69288812407123	0.516063562127258	2.90024632069568
2	3.17941723649175	2.51698519131975	0.620344334555451	2.66876511098048	1.64228434244823	3.59869701684107	3.43069632316980	1.89336689433803	0.653898857160612	2.62363362791692	1.75608626607909	2.55155363840377	0.994597600564781	3.31262827079624	3.31219764053667	3.66217595072088	3.40375413222416	1.81284262220840	0.121728882819568	1.90361158342009	1.02877702784910	1.28470282472578	3.15683259972595	1.12496306080973	1.67523062446451	1.68691393417395	2.21216616875257	3.53412236891358	0.229867784469057	2.85641898431692	0.529102824965340	1.17497201185267	3.49366830713512	3.64180850094920	3.36332344421525	0.261211392446787	0.117256350156598	1.51607789443303	1.43441252708544	0.480181683796964	1.83965245246916	1.88508131572923	0.329194405195687	3.30953898694464
3	3.43803295674881	2.39436394374292	0.531659612543613	2.61058214688102	1.86233393967503	3.89584803910108	3.74603521640854	1.98659689145879	0.594271949549587	2.56390395222579	1.93799116494820	2.45478547308435	1.14865851767968	3.60415705474905	3.58059796762636	3.94602593552406	3.71138478124908	1.94656162238199	0.0240674291239016	1.98690833033042	1.20058100101132	1.55323247199829	3.39851946736936	1.33982278633482	1.89698944409270	1.88687235131283	2.10265505903371	3.83731650215303	0.0836547366161952	2.90273363801510	0.393957286840260	1.39138141035523	3.81424961404097	3.93411672672684	3.68028717505699	0.104303212426251	0.0241075393706551	1.77610998999283	1.71654894733770	0.336828172533960	1.90709352315693	1.98207598921285	0.162587474140415	3.60284706544148
4	3.72680587848793	2.23267635059972	0.406702293469037	2.51692646392509	1.97958651057999	3.99292171418975	3.93323608417775	2.00506898581592	0.506165480507428	2.44586685775673	2.01086935896775	2.30559461603317	1.38872331054849	3.84836319799168	3.85335188321113	4.00996870196230	3.93067407636374	2.00215058818484	0.00339078961313019	2.00449025300063	1.44676578775177	1.81539505991136	3.68362187932179	1.62793789676528	1.99163307600977	1.98469380442785	2.03992013363699	3.98908349024126	0.0175354985244659	2.98365385274477	0.237477032001046	1.65746978395803	3.97813165223243	4.00070266769227	3.91084625707201	0.0230147761842983	0.00350071927091632	1.95423288960989	1.92237942606065	0.181907499155407	1.95422011360189	2.00495352911830	0.0488177154064596	3.86126557406318
5	3.93288683077936	2.10046592173983	0.256673328477135	2.37130886195204	2.00119249278978	4.00711870907905	3.98706713883808	2.00775430612993	0.369107462335417	2.28810987108531	2.02151539978037	2.14621324357478	1.66017840771016	3.96390641523755	3.99357492403165	4.01655145421666	4.01055380698847	2.00812554894671	0.000491871035338376	2.00668874582116	1.72834680257588	1.96488423237643	3.89315328815300	1.88120571302495	2.01198139908323	2.00084622778331	2.01978235050287	4.02128570593457	0.00233265732669720	3.12357578198159	0.0957696465060340	1.88289896240848	4.01459136724782	4.00702096474662	3.99355748437786	0.00400035821537069	0.000374057305955108	2.00082234226705	1.99089183415925	0.0583597469449330	1.98492920729790	2.00773963996917	0.00861582046404362	3.98406872205172
6	4.01098518682955	2.03680931147492	0.107909031011380	2.20636908819857	2.00209709478166	4.00767450391651	3.99291547167604	2.00774206404759	0.210550614087544	2.12778112598975	2.02218637067576	2.04137579970684	1.89267889877651	3.98705467591542	4.01965726627428	4.01648051398777	4.02089650278309	2.00845560494074	0.000127864320601133	2.00668665610343	1.93384037516482	1.99979282723479	3.96795515888951	1.99336282282923	2.01373300186498	2.00251289579632	2.01537755289526	4.02353037861402	0.000450466437839433	3.32997308348974	0.0208819815257706	1.99194741413000	4.01831144593920	4.00688554155484	4.00509584662385	0.000817931680175934	5.58156638270230e-05	2.00644442818337	2.00088804578293	0.0108151841971209	2.00325424707609	2.00813805738848	0.00169776629445461	4.00382234806675
7	4.02268812010382	2.02006794775595	0.0266018109744355	2.08350978790355	2.00190727358021	4.00737636107181	3.99293674244201	2.00753026926971	0.0783924427784750	2.03780176395961	2.02217961531313	2.00533258540354	1.98762096568429	3.98887609379365	4.02136963834281	4.01616994003317	4.02133331040316	2.00844134640947	8.61711759310381e-05	2.00654912764506	2.00539894975057	2.00267289175161	3.97632924283856	2.01656295532306	2.01357294852651	2.00235636046653	2.01463201816026	4.02328403630706	0.000176818523411451	3.59183287721060	0.00467088137481746	2.01100376525229	4.01831577097431	4.00653538725003	4.00548645634819	0.000265946957425101	8.20715056652509e-05	2.00665508741959	2.00208365189378	0.00202636682120468	2.01367769851912	2.00835961319228	0.000743690647540415	4.00850844339920
8	4.02329636278468	2.01690305720981	0.00493357426844538	2.02428689899517	2.00182148377382	4.00720277169467	3.99276078528715	2.00736717908740	0.0149422243840685	2.00980545066251	2.02219982339887	1.99879619868475	2.00547385553499	3.98870996390161	4.02123297260996	4.01600711913168	4.02119696298778	2.00837851271169	8.00641321859200e-05	2.00648670333399	2.01685295505895	2.00266368957920	3.97664495137875	2.01872961812871	2.01335103496925	2.00209597653515	2.01453406374805	4.02308321216667	0.000111224652023903	3.86125884013577	0.00181642101240025	2.01263942122451	4.01816456802473	4.00635948596792	4.00531912620655	0.000119554918682113	0.000132342551423065	2.00638536997911	2.00208815784280	0.000642880465289066	2.01983046296548	2.00833438778374	0.000482618796754486	4.01133324822581
9	4.02319798912209	2.01667298268032	0.00155572906661859	2.01005458967923	2.00179743582219	4.00712632363657	3.99268145655160	2.00725134960682	0.00289158730433736	2.00427296466618	2.02224887648600	1.99800964752441	2.00763188885522	3.98858578091810	4.02114385667244	4.01593477117038	4.02112935100725	2.00831291169348	7.59243466935901e-05	2.00646608027551	2.01740690579966	2.00250284261048	3.97651282110606	2.01869845371040	2.01318521134221	2.00187715808419	2.01459850992630	4.02299548534377	8.67962830503269e-05	3.98436604465110	0.00114869732247412	2.01244202483074	4.01810608648286	4.00628542783059	4.00524241883755	6.99806546469011e-05	0.000178178011547686	2.00615592591080	2.00194116681407	0.000294453468261358	2.02381967838328	2.00807065635424	0.000365192782841339	4.01262411386566
10	4.02315050962775	2.01683329758464	0.000894967266655853	2.00702670004925	2.00179582756160	4.00709380202034	3.99265928113990	2.00716580201293	0.00130143486894113	2.00358098121273	2.02230496501765	1.99807055263453	2.00770792893118	3.98854333024179	4.02113062663841	4.01590403817479	4.02111673683931	2.00825533560142	7.15474846858696e-05	2.00646187285469	2.01706283805808	2.00236868610303	3.97645362335789	2.01850715857170	2.01306341872166	2.00170148414133	2.01469932822526	4.02296311564230	8.00822578559681e-05	4.00857649094327	0.000859799767556741	2.01208838810501	4.01809675375866	4.00625654569726	4.00522567921516	5.76350728115582e-05	0.000220383938077642	2.00599012438883	2.00179125331954	0.000160843152710675	2.02653874579988	2.00826558850131	0.000289167983681434	4.01309051561919
11	4.02315429661589	2.01704522440610	0.000635021495006621	2.00659346316657	2.00180131000017	4.00707915329105	3.99266007849211	2.00709998760256	0.000920212889908435	2.00357158638174	2.02235835407055	1.99822341734857	2.00757471915959	3.98853626847371	4.02114554619677	4.01589125469625	4.02112485844483	2.00820700388235	6.75302324386312e-05	2.00646330925828	2.01673896204421	2.00226384241441	3.97644474292483	2.01834164729368	2.01297203467218	2.00155972587916	2.01479816237250	4.02295347514098	8.45861389588280e-05	4.01048653577197	0.000686479820275372	2.01177345684479	4.01810395009424	4.00624624043327	4.00523115196728	6.31779671443361e-05	0.000259922599291979	2.00586727858132	2.00166416366778	0.000105418296366100	2.02845394929746	2.00828388632166	0.000244560598155903	4.01367433256820
12	4.02317716399095	2.01724034824041	0.000477104206802116	2.00667213308951	2.00180835005725	4.00707153292877	3.99266789752009	2.00704800826723	0.000730088467404634	2.00371890584915	2.02240587685428	1.99838030238334	2.00742964957256	3.98854142078293	4.02116565903216	4.01588605707791	4.02113768597454	2.00816683906064	6.41990362863935e-05	2.00646632421047	2.01648094517509	2.00218054311574	3.97645459036323	2.01821144100408	2.01290228764088	2.00144420429269	2.01488421066142	4.02295238295386	9.61702826232128e-05	4.01032310634659	0.000569805544873837	2.01151122390205	4.01811406372234	4.00624324235179	4.00524217076094	7.73686437389890e-05	0.000296755859258454	2.00577281687992	2.00156125980156	8.71681953176139e-05	2.02980335315095	2.00824795214797	0.000208598842541543	4.01398389318793
13	4.02320306605431	2.01740331759407	0.000367271411203231	2.00686045429362	2.00181506728357	4.00706668037173	3.99267650450161	2.00700635450420	0.000597877145869476	2.00389260813910	2.02244699951084	1.99852352878854	2.00730000899792	3.98854968981874	4.02118322797776	4.01588403318581	4.02114954988032	2.00813347596475	6.15875292403740e-05	2.00646947550432	2.01627284857222	2.00211307455161	3.97646878385614	2.01810956907791	2.01284850299779	2.00134933511803	2.01495585377211	4.02295413082653	0.000111700319612872	4.01020460829557	0.000487439052428097	2.01129359812298	4.01812261680766	4.00624295743991	4.00525279317096	9.50892244790375e-05	0.000330594589800570	2.00569834159813	2.00147891901875	8.73164909409410e-05	2.03060717420018	2.00824401958456	0.000190923988676576	4.01408242509767
14	4.02322616576646	2.01753438840639	0.000287718939731707	2.00705742774241	2.00182091687424	4.00706298741781	3.99268387770444	2.00697272483704	0.000498191662063860	2.00405283108233	2.02248212847409	1.99864905959335	2.00718882311667	3.98855786487897	4.02119662697422	4.01588332243315	4.02115902885577	2.00810571721964	5.96063149932165e-05	2.00647230171146	2.01610174128199	2.00205768389798	3.97648210272239	2.01802939775282	2.01280678980269	2.00127103162328	2.01501436839251	4.02295653957214	0.000128925600011588	4.01017084119117	0.000427704959994637	2.01111165401360	4.01812870191210	4.00624356571515	4.00526136633603	0.000113450482161552	0.000361238187446808	2.00563880396245	2.00141314064593	9.60035329899417e-05	2.03096426799332	2.00829325299094	0.000172757185577207	4.01412385740205
15	4.02324503780046	2.01763812665998	0.000229221220493796	2.00723452728815	2.00182582825795	4.00705987313947	3.99268963420074	2.00694547463353	0.000421553505110544	2.00418951400516	2.02251194985797	1.99875724149034	2.00709435467799	3.98856498868935	4.02120624705363	4.01588314397468	4.02116617783008	2.00808258408026	5.81353968261117e-05	2.00647469758468	2.01595923613243	2.00201181644175	3.97649310985089	2.01796595252689	2.01277434037500	2.00120620370184	2.01506173938702	4.02295884188311	0.000146342075225463	4.01017154528063	0.000383556760018636	2.01095834474562	4.01813259752959	4.00624437468622	4.00526776902275	0.000130889460606306	0.000388644610505528	2.00559087922500	2.00136053199049	0.000107959822481933	2.03099318674874	2.00827311673715	0.000161584462625495	4.01420419525756
16	4.02325987646026	2.01771966080352	0.000185910540384452	2.00738551759822	2.00182988607000	4.00705713781217	3.99269394601046	2.00692335695979	0.000362103404200988	2.00430260313215	2.02253718300505	1.99884982117062	2.00701413617485	3.98857091530582	4.02121294531436	4.01588317187554	4.02117144620484	2.00806328310713	5.70614022653542e-05	2.00647668033940	2.01583963237460	2.00197363097795	3.97650174969874	2.01791555385365	2.01274905785699	2.00115243866108	2.01509992482558	4.02296081570475	0.000163016550671445	4.01018220992241	0.000350439238302651	2.01082835943927	4.01813485423228	4.00624514105833	4.00527234238421	0.000146644676330377	0.000412906667315116	2.00555218516079	2.00131838799850	0.000120442844145446	2.03089306120470	2.00825100854140	0.000158884338006444	4.01426192931436
17	4.02327134616348	2.01778355056154	0.000153728841435272	2.00751137004728	2.00183321378333	4.00705471374620	3.99269711689028	2.00690539278059	0.000315633735286346	2.00439498307773	2.02255849446378	1.99892883206158	2.00694590098137	3.98857576075063	4.02121753213860	4.01588327144881	4.02117530286237	2.00804716691817	5.62891513848866e-05	2.00647830330029	2.01573877870183	2.00194173312360	3.97650838576352	2.01787542649422	2.01272934386913	2.00110780661608	2.01513063844979	4.02296243789985	0.000178422973397736	4.01019378450250	0.000325287636649549	2.01071765219664	4.01813598543488	4.00624579520192	4.00527550346908	0.000160430285103326	0.000434208794172649	2.00552091100671	2.00128457939605	0.000132115255144152	2.03078758130872	2.00819678033649	0.000155237522901291	4.01427594184596
18	4.02328015291160	2.01783355168213	0.000129762882026777	2.00761514404478	2.00183593308074	4.00705257315909	3.99269943419969	2.00689079890387	0.000279037621419998	2.00447003517489	2.02257647321003	1.99899620109095	2.00688774124077	3.98857970200130	4.02122064364738	4.01588338820546	4.02117813127982	2.00803370318105	5.57429213560195e-05	2.00647962491187	2.01565348468528	2.00191502845005	3.97651344444998	2.01784343435788	2.01271396608066	2.00107073882945	2.01515531285773	4.02296374929595	0.000192311182510365	4.01020354027837	0.000305983135730803	2.01062306403936	4.01813638889961	4.00624633089226	4.00527762112371	0.000172231543890175	0.000452788285713581	2.00549563162254	2.00125742809531	0.000142412307618288	2.03070908458406	2.00818525597372	0.000152502911829404	4.01427596963032
19	4.02328690726597	2.01787266484820	0.000111883694106971	2.00770022258611	2.00183815133391	4.00705069664612	3.99270112884500	2.00687894293546	0.000250006200452380	2.00453086620984	2.02259162875153	1.99905363343128	2.00683808003166	3.98858290890741	4.02122274272042	4.01588350111943	4.02118021858629	2.00802245158595	5.53641406591681e-05	2.00648069846797	2.01558120884031	2.00189263749222	3.97651729991237	2.01781790888094	2.01270196862116	2.00103994733997	2.01517512173129	4.02296480427511	0.000204609607088805	4.01021104050362	0.000291030415883665	2.01054206738400	4.01813634790355	4.00624676221107	4.00527898810299	0.000182177760766299	0.000468906275976461	2.00547520479453	2.00123560566908	0.000151182005934869	2.03065776936006	2.00816534341203	0.000149719866495273	4.01427561661229
20	4.02329209766013	2.01790325673187	9.85220866531576e-05	2.00776973403132	2.00183995927128	4.00704906412740	3.99270237405888	2.00686931200651	0.000226815024711281	2.00458012018869	2.02260439728027	1.99910259906907	2.00679561254556	3.98858552537634	4.02122415394027	4.01588360298076	4.02118177182861	2.00801304652700	5.51082367219839e-05	2.00648156948119	2.01551988074469	2.00187384292141	3.97652024932017	2.01779753440901	2.01269260774704	2.00101436843537	2.01519101750120	4.02296565353744	0.000215356488651086	4.01021656994480	0.000279356233727122	2.01047259913162	4.01813605432220	4.00624710742026	4.00527982554514	0.000190465105543537	0.000482827867266726	2.00545870725316	2.00121805589358	0.000158481076840634	2.03062923694235	2.00814557776515	0.000148038303491411	4.01427502846349
21	4.02329610126042	2.01792718373537	8.85169225287196e-05	2.00782639583313	2.00184143210953	4.00704765352148	3.99270329562375	2.00686148939941	0.000208168141353242	2.00461998190548	2.02261515014278	1.99914435281553	2.00675925286627	3.98858766778436	4.02122510050264	4.01588369215621	4.02118293810767	2.00800518369284	5.49416439608567e-05	2.00648227575016	2.01546779023575	2.00185805414453	3.97652251873306	2.01778126774699	2.01268530386237	2.00099312063050	2.01520376935525	4.02296633946512	0.000224652915320743	4.01022056344317	0.000270178936439613	2.01041295009279	4.01813563331017	4.00624738346203	4.00528029608686	0.000197311245610831	0.000494809406623644	2.00544539018926	2.00120393606792	0.000164460821178023	2.03061710254638	2.00816472039019	0.000146368997234321	4.01427430983738
22	4.02329920445446	2.01794589874443	8.10076220845188e-05	2.00787250539280	2.00184263165324	4.00704644164084	3.99270398348411	2.00685513629249	0.000193084642178198	2.00465223503421	2.02262420244664	1.99917996237051	2.00672809181966	3.98858942861270	4.02122573424395	4.01588376915249	4.02118382163500	2.00799860940964	5.48392782993431e-05	2.00648284826936	2.01542351237908	2.00184478197630	3.97652427684641	2.01776827908575	2.01267960494880	2.00097547209113	2.01521399689656	4.02296689596970	0.000232631706209526	4.01022341902748	0.000262921702492958	2.01036168911564	4.01813516361860	4.00624760450216	4.00528051735078	0.000202929989345681	0.000505090935165086	2.00543464579588	2.00119257213604	0.000169304894705332	2.03061392449956	2.00818360606661	0.000147084601485888	4.01427353335885
23	4.02330162304638	2.01796053790279	7.53560182415638e-05	2.00790997879639	2.00184360846817	4.00704540539455	3.99270450159736	2.00684997716646	0.000180816370532885	2.00467832847525	2.02263182101567	1.99921033570852	2.00670136435152	3.98859088101670	4.02122615783389	4.01588383519884	4.02118449652591	2.00799311201332	5.47825139301737e-05	2.00648331230105	2.01538585312496	2.00183361959552	3.97652564864043	2.01775790716960	2.01267515836083	2.00096081464731	2.01522219849279	4.02296734970109	0.000239437446528159	4.01022545238049	0.000257153708068910	2.01031760879547	4.01813469272953	4.00624778190742	4.00528057334634	0.000207518253737809	0.000513892219912526	2.00542598090294	2.00118342394657	0.000173196926858942	2.03061350356118	2.00816219489160	0.000146781324771632	4.01427274782080
24	4.02330351921935	2.01797198947120	7.10888061064720e-05	2.00794040168161	2.00184440383577	4.00704452273231	3.99270489545202	2.00684578800479	0.000170788185586944	2.00469943672706	2.02263823145722	1.99923624526445	2.00667842407757	3.98859208294845	4.02122644045656	4.01588389167673	4.02118501590260	2.00798851478161	5.47576051194185e-05	2.00648368837554	2.01535380799183	2.00182422772516	3.97652672664600	2.01774962453595	2.01267168893915	2.00094864268144	2.01522877462616	4.02296772147670	0.000245214180000176	4.01022689905883	0.000252549588254535	2.01027968503316	4.01813424757415	4.00624792465198	4.00528052340587	0.000211250422152553	0.000521411182530294	2.00541899570177	2.00117605807827	0.000176305058918298	2.03061353704282	2.00815244296150	0.000147750150007098	4.01427198477883
25	4.02330501488529	2.01798094792616	6.78549116185011e-05	2.00796507955963	2.00184505142014	4.00704377324047	3.99270519752877	2.00684238670440	0.000162554451501349	2.00471651101484	2.02264362432065	1.99925834857397	2.00665872312137	3.98859308051206	4.02122662863639	4.01588393990244	4.02118541821863	2.00798467010207	5.47544732855983e-05	2.00648399315388	2.01532652960496	2.00181632283430	3.97652757958433	2.01774301021548	2.01266898197415	2.00093853578424	2.01523404691838	4.02296802755753	0.000250098249236254	4.01022792965998	0.000248861113778142	2.01024704586249	4.01813384189863	4.00624803978731	4.00528040894274	0.000214276970634563	0.000527823874635344	2.00541336639749	2.00117012641458	0.000178775854329860	2.03061370847940	2.00817335880268	0.000147999935026524	4.01427126356829
26	4.02330620187086	2.01798795629265	6.53938484798810e-05	2.00798508336294	2.00184557865676	4.00704313844621	3.99270543116911	2.00683962526723	0.000155767185185424	2.00473032143099	2.02264816040807	1.99927720569837	2.00664179590257	3.98859391058520	4.02122675361897	4.01588398105508	4.02118573161242	2.00798145463881	5.47657830497117e-05	2.00648424014764	2.01530330163010	2.00180966760512	3.97652825877008	2.01773772813169	2.01266686992500	2.00093014441208	2.01523827354360	4.02296828068481	0.000254214522568310	4.01022866585335	0.000245897148154810	2.01021894676447	4.01813348122105	4.00624813285771	4.00528025846646	0.000216725422366096	0.000533285404499814	2.00540883101586	2.00116534915387	0.000180733200433141	2.03061391741914	2.00819142565256	0.000148218577558787	4.01427059501105
27	4.02330714956818	2.01799343922308	6.35122296071514e-05	2.00800128911684	2.00184600789707	4.00704260191317	3.99270561328220	2.00683738343859	0.000150152600349754	2.00474149129713	2.02265197532547	1.99929329390777	2.00662724594071	3.98859460283535	4.02122683636886	4.01588401616285	4.02118597690164	2.00797876531606	5.47862424638564e-05	2.00648444031042	2.01528351753387	2.00180406315363	3.97652880278069	2.01773350993846	2.01266522205914	2.00092317798171	2.01524166167513	4.02296849088913	0.000257674792468420	4.01022919373728	0.000243509290448292	2.01019475071391	4.01813316611016	4.00624820823612	4.00528009126296	0.000218702450136235	0.000537931406843233	2.00540517779032	2.00116150128206	0.000182279690924073	2.03061412623543	2.00819780712600	0.000147626173010125	4.01426998410707
28	4.02330791063527	2.01799772883679	6.20663458591002e-05	2.00801441179958	2.00184635734664	4.00704214920185	3.99270575622929	2.00683556352495	0.000145493722618040	2.00475052506660	2.02265518336659	1.99930702007168	2.00661473500968	3.98859518126412	4.02122689094069	4.01588404611130	4.02118616965203	2.00797651597473	5.48120752257339e-05	2.00648460252063	2.01526666310089	2.00179934263802	3.97652924083812	2.01773014135205	2.01266393636762	2.00091739496841	2.01524437751698	4.02296866611091	0.000260577520639646	4.01022957401822	0.000241581468043743	2.01017391180300	4.01813289431804	4.00624826938578	4.00527992007540	0.000220296429469133	0.000541879781358199	2.00540223567362	2.00115840177036	0.000183499080008398	2.03061432071149	2.00820162830934	0.000147468297504897	4.01426943196569
29	4.02330852522677	2.01800108490666	6.09492592390666e-05	2.00802503388312	2.00184664183201	4.00704176774970	3.99270586913496	2.00683408617401	0.000141617416113869	2.00475783094580	2.02265788081774	1.99931873113835	2.00660397415609	3.98859566539229	4.02122692674860	4.01588407165873	4.02118632161789	2.00797463458602	5.48406239448241e-05	2.00648473397392	2.01525230193818	2.00179536598105	3.97652959525465	2.01772745125196	2.01266293325581	2.00091259466232	2.01524655437816	4.02296881267326	0.000263008378364255	4.01022984944976	0.000240022304708586	2.01015596164688	4.01813266214088	4.00624831906119	4.00527975304579	0.000221580047107739	0.000545232520205004	2.00539986660019	2.00115590493096	0.000184459043638363	2.03061449612246	2.00818389772030	0.000147659595392878	4.01426893717758
30	4.02330902412946	2.01800371063311	6.00812512882123e-05	2.00803362918176	2.00184687342667	4.00704144670919	3.99270595880195	2.00683288694007	0.000138384633209386	2.00476373922308	2.02266014876358	1.99932872301725	2.00659471621619	3.98859607117356	4.02122695009209	4.01588409345274	4.02118644175509	2.00797306092728	5.48700528235792e-05	2.00648484050194	2.01524006339090	2.00179201549638	3.97652988320485	2.01772530298377	2.01266215061944	2.00090861030291	2.01524829916565	4.02296893564164	0.000265041219952072	4.01023005015355	0.000238759460418825	2.01014049800268	4.01813246526673	4.00624835946209	4.00527959511395	0.000222612755188624	0.000548077510656910	2.00539795918886	2.00115389348869	0.000185213855728786	2.03061465167965	2.00816867273197	0.000148384609059960	4.01426849677933
31	4.02330943108641	2.01800576497323	5.94027610437918e-05	2.00804058265012	2.00184706196155	4.00704117676874	3.99270603035240	2.00683191348970	0.000135683033022179	2.00476851711588	2.02266205546504	1.99933724812146	2.00658674955030	3.98859641170361	4.02122696518129	4.01588411204571	4.02118653694163	2.00797174464239	5.48991255113136e-05	2.00648492683072	2.01522963242619	2.00178919225313	3.97653011801446	2.01772358741620	2.01266154000197	2.00090530336127	2.01524969760203	4.02296903909826	0.000266739256544320	4.01023019738193	0.000237735387801443	2.01012717518017	4.01813229928591	4.00624839235166	4.00527944902033	0.000223442972973583	0.000550490244446653	2.00539642362705	2.00115227302161	0.000185806798569160	2.03061478823641	2.00815497563964	0.000148285857688691	4.01426810692391
32	4.02330976452180	2.01800737227935	5.88691671502371e-05	2.00804620673464	2.00184721544107	4.00704094997260	3.99270608768025	2.00683112332923	0.000133421351464772	2.00477238079544	2.02266365837186	1.99934452178135	2.00657989277513	3.98859669777421	4.02122697482567	4.01588412790863	4.02118661249629	2.00797064362216	5.49270396531072e-05	2.00648499679025	2.01522074113668	2.00178681304731	3.97653031010290	2.01772221739761	2.01266106359594	2.00090255877934	2.01525081841599	4.02296912635187	0.000268156284981977	4.01023030616260	0.000236904117809938	2.01011569592261	4.01813215998306	4.00624841914774	4.00527931602062	0.000224110002944173	0.000552535396097818	2.00539518752179	2.00115096749600	0.000186272243100717	2.03061490730945	2.00815262595297	0.000148070157259287	4.01426776333932
33	4.02331003882382	2.01800862983573	5.84469339188303e-05	2.00805075482301	2.00184734038225	4.00704075954875	3.99270613377282	2.00683048195733	0.000131525074799919	2.00477550512432	2.02266500582385	1.99935072770387	2.00657399031968	3.98859693830931	4.02122698089642	4.01588414144301	4.02118667255642	2.00796972265164	5.49533040999359e-05	2.00648505348435	2.01521316158551	2.00178480787368	3.97653046767689	2.01772112332922	2.01266069190298	2.00090028100697	2.01525171670652	4.02296920009915	0.000269337884792543	4.01023038715224	0.000236228801565906	2.01010580450656	4.01813204348985	4.00624844099364	4.00527919639151	0.000224645664141498	0.000554268252940841	2.00539419253928	2.00114991567793	0.000186637395959788	2.03061501064163	2.00815076805407	0.000148254547404418	4.01426746163628
34	4.02331026530153	2.01800961375249	5.81107648576815e-05	2.00805443227004	2.00184744209090	4.00704059975015	3.99270617094147	2.00682996136355	0.000129933089758681	2.00477803154031	2.02266613848772	1.99935602262318	2.00656890866484	3.98859714071078	4.02122698463675	4.01588415299118	4.02118672035652	2.00796895227988	5.49776481489317e-05	2.00648509942833	2.01520669976818	2.00178311781226	3.97653059724460	2.01772024963001	2.01266040190784	2.00089839070445	2.01525243664282	4.02296926254941	0.000270322534688089	4.01023044793399	0.000235679813867028	2.01009728086043	4.01813194635102	4.00624845881347	4.00527908978586	0.000225075664150147	0.000555735992724498	2.00539339168656	2.00114906824776	0.000186923739812044	2.03061509999654	2.00814930553237	0.000148659715863133	4.01426719750846
35	4.02331045290118	2.01801038357538	5.78414996087031e-05	2.00805740541207	2.00184752488661	4.00704046571148	3.99270620098840	2.00682953880831	0.000128595070354567	2.00478007443867	2.02266709056952	1.99936054026430	2.00656453315357	3.98859731113432	4.02122698687013	4.01588416284499	4.02118675843584	2.00796830787556	5.49999547770058e-05	2.00648513666056	2.01520119050800	2.00178169325891	3.97653070399969	2.01771955191358	2.01266017565371	2.00089682199951	2.01525301363040	4.02296931552150	0.000271142624683319	4.01023049392568	0.000235233278335578	2.01008993554024	4.01813186553794	4.00624847335570	4.00527899547947	0.000225420739215290	0.000556978812965081	2.00539274711451	2.00114838547893	0.000187148205481185	2.03061517705865	2.00815177006729	0.000149286467407700	4.01426696685720
36	4.02331060874465	2.01801098589153	5.76245590576666e-05	2.00805980892095	2.00184759228597	4.00704035332205	3.99270622532873	2.00682919583185	0.000127469424412328	2.00478172633787	2.02266789083717	1.99936439472274	2.00656076527908	3.98859745471101	4.02122698813987	4.01588417125332	4.02118678879477	2.00796776883750	5.50202118033035e-05	2.00648516683293	2.01519649313458	2.00178049244247	3.97653079211049	2.01771899473351	2.01265999913048	2.00089552020649	2.01525347604864	4.02296936051955	0.000271825355471008	4.01023052901598	0.000234869912297304	2.01008360542985	4.01813179843215	4.00624848522753	4.00527891254024	0.000225697594093068	0.000558030921008625	2.00539222834384	2.00114783537006	0.000187324116885847	2.03061524338548	2.00815301825376	0.000149452248876944	4.01426676586363
37	4.02331073853616	2.01801145714997	5.74487945041074e-05	2.00806175179246	2.00184764715184	4.00704025911442	3.99270624508049	2.00682891744922	0.000126521668450881	2.00478306206003	2.02266856348230	1.99936768334666	2.00655752037519	3.98859757572647	4.02122698880265	4.01588417842843	4.02118681301367	2.00796731793480	5.50384764120381e-05	2.00648519128410	2.01519248782086	2.00177948018081	3.97653086493961	2.01771854978281	2.01265986140735	2.00089443993019	2.01525384664429	4.02296939879263	0.000272393526093661	4.01023055601054	0.000234574116407908	2.01007815005610	4.01813174279284	4.00624849492223	4.00527883994231	0.000225919672098445	0.000558921396331712	2.00539181083335	2.00114739214144	0.000187461947556055	2.03061530038744	2.00815404672998	0.000149634826163515	4.01426659102457
38	4.02331084687108	2.01801182586812	5.73056346504650e-05	2.00806332221578	2.00184769181479	4.00704018016764	3.99270626113182	2.00682869149653	0.000125723132811735	2.00478414211357	2.02266912884624	1.99937048919544	2.00655472564597	3.98859767776624	4.02122698909116	4.01588418455132	4.02118683234406	2.00796694075515	5.50548496001851e-05	2.00648521109891	2.01518907247531	2.00177862683639	3.97653092521198	2.01771819445603	2.01265975395606	2.00089354349011	2.01525414364889	4.02296943138190	0.000272866216320242	4.01023057694535	0.000234333253259545	2.01007344842747	4.01813169671739	4.00624850284101	4.00527877664106	0.000226097783077662	0.000559674937654783	2.00539147482529	2.00114703502463	0.000187569923166389	2.03061534932327	2.00815489395551	0.000149529056521101	4.01426643916421
39	4.02331093747174	2.01801211435793	5.71884521658703e-05	2.00806459152838	2.00184772817209	4.00704011402385	3.99270627419160	2.00682850810007	0.000125049923280116	2.00478501543002	2.02266960403148	1.99937288313705	2.00655231848259	3.98859776383466	4.02122698915589	4.01588418977643	4.02118684777886	2.00796662524354	5.50694579711397e-05	2.00648522715648	2.01518616010296	2.00177790743895	3.97653097514465	2.01771791070086	2.01265967012284	2.00089279961118	2.01525438167468	4.02296945915818	0.000273259372898865	4.01023059330727	0.000234137073055558	2.01006939631953	4.01813165860006	4.00624850931050	4.00527872162087	0.000226240613660473	0.000560312507530410	2.00539120441438	2.00114674728776	0.000187654499549553	2.03061539130427	2.00815559170875	0.000149507778224887	4.01426630742970
40	4.02331101336861	2.01801234007628	5.70920922367278e-05	2.00806561742504	2.00184775776821	4.00704005861673	3.99270628482789	2.00682835924531	0.000124482083378192	2.00478572157799	2.02267000341643	1.99937492563737	2.00655024502372	3.98859783645221	4.02122698909314	4.01588419423546	4.02118686010714	2.00796636131652	5.50824409422682e-05	2.00648524016925	2.01518367656300	2.00177730094794	3.97653101654778	2.01771768410110	2.01265960471639	2.00089218233614	2.01525457243289	4.02296948285206	0.000273586309970165	4.01023060618966	0.000233977254540064	2.01006590394231	4.01813162709209	4.00624851459683	4.00527867392379	0.000226355140685227	0.000560851886569964	2.00539098679756	2.00114651545068	0.000187720740791746	2.03061542730362	2.00815616623412	0.000149330127935250	4.01426619327684

==> data/mse_code.txt <==
0	3.10419514417737	2.72456763978983	0.986152234715766	2.82319697888882	1.67989653663341	3.27668444121147	3.20874015389080	1.96752680281923	0.961036067821623	2.79364605894577	1.78372136105122	2.76220078283638	1.17589619083791	3.17389850335775	3.17733992362213	3.29921971965284	3.18895228636532	1.87617311136804	0.665001049269416	1.99828249535881	1.21865640714239	1.38742408752310	3.10998225930967	1.27735121042204	1.68295278781437	1.73929807566066	2.44609981310172	3.26559321782844	0.734171970898477	2.96596455116970	0.924875758973303	1.31257444751436	3.22178572892443	3.29525328939745	3.18505587302808	0.759316166360528	0.658132800066119	1.56972902470873	1.49020123552904	0.883548907934111	1.98377275663991	1.97331844756653	0.797125844927201	3.16447941410084
1	2.81194550370337	2.42426365387232	0.687739329379216	2.52439839455230	1.38539892878517	2.97421671758556	2.90605080314945	1.66012155279013	0.662848895867484	2.50007330836681	1.48157169511469	2.46907529205659	0.880726324286835	2.87342824869590	2.87404963309827	2.99311536746205	2.88902990889096	1.56496961261910	0.363185537142931	1.69677141761753	0.922694380856815	1.08712440990423	2.81307506061990	0.977645587876557	1.37045990985814	1.43462922574067	2.13974318108158	2.97152813758696	0.429175600379173	2.66499590502735	0.627565303487394	1.01649224675976	2.91105054680187	2.99071819754308	2.88296651989093	0.458046793044411	0.359264654823081	1.26495594089621	1.19243591095668	0.589326961302104	1.68350228239102	1.66761287218328	0.498688957677067	2.86448498317680
2	3.16390355534236	2.47411328569063	0.617348178660621	2.61969524834402	1.62338580059150	3.57449224001171	3.42483755107144	1.85936796311192	0.588233102686589	2.57223199366068	1.71944647120216	2.51952220225071	0.970279296860698	3.31566207103394	3.30379828578042	3.62674873799296	3.35851459822593	1.77891936175606	0.101857013791076	1.88078368790951	1.04964142953456	1.27700982541792	3.17686856632464	1.10860868917215	1.61788631787188	1.67974278472843	2.17450194486458	3.52947553996661	0.189227202104310	2.84633245211483	0.512443155210297	1.16920331439475	3.46524849855242	3.63377137146604	3.33133122653605	0.233810296928953	0.0979827308417814	1.51898847766612	1.42858497083760	0.446525381780781	1.81422080150371	1.86025775457151	0.298984514576005	3.28809041694172
3	3.45764200637768	2.33428555445215	0.530164973259278	2.54791937809868	1.88129634724000	3.91130806617962	3.78340847184503	1.98311693275357	0.485800627497136	2.47781267432723	1.93955104442043	2.39882576774490	1.14611572883124	3.66118275332876	3.63963659139231	3.95679141338504	3.70878180551892	1.95916288305779	0.0102701307293469	1.98751856417903	1.26166249045255	1.59916034711002	3.47319594870164	1.35807809194889	1.89033372318868	1.91720102897305	2.06919538033749	3.87105308729958	0.0501695827763332	2.92722281452599	0.374716458614536	1.43872711042409	3.82844497509616	3.95676969782746	3.69101786565430	0.0779464398665697	0.0102716303043451	1.82148632322853	1.73857139195483	0.287311650945916	1.89872651165534	1.98320713917629	0.128164975792179	3.61940532163495
4	3.78700496294269	2.16320647647222	0.393557344159838	2.42416268276009	1.99409149587353	4.00526543897320	3.96790387030793	2.00679486790645	0.335080966575699	2.32632538570103	2.00769841370647	2.22974584629914	1.41714153394010	3.91555291210019	3.91079850240453	4.01395461852374	3.94387438603277	2.00517287891983	0.000289569813493146	2.00714497315524	1.56127744557270	1.87829764908353	3.78902523000242	1.69042184101259	1.99723359717154	1.99895100907020	2.01820124954663	4.00435462345401	0.00472585931673989	3.07147738061920	0.207189668920505	1.74703131397012	3.98949923070988	4.01100314966582	3.93044001590612	0.0109318448134713	0.000342623083415670	1.97781653399765	1.95251958177008	0.121678905327974	1.95400220340118	2.00606007108096	0.0257124572450956	3.89875341367607
5	3.97587053680076	2.04999206968282	0.227371111528310	2.26099236072183	2.00518333854890	4.01314999595829	4.00486168545163	2.00778161139200	0.159693223053550	2.15761458267924	2.01308567827824	2.07986401765079	1.73591020439564	3.99774322793714	4.00902681058552	4.01607344297763	4.01251835872519	2.00798652330414	1.30408236925083e-05	2.00797993447025	1.85596357709397	1.99302514095684	3.96636904537537	1.93385282579488	2.00939711218702	2.00632019087635	2.01063403601439	4.01857889738374	0.000192816860510399	3.28365184180778	0.0661369876709994	1.95621925256851	4.01582892882194	4.01295540079104	4.00621328309514	0.000462014820896506	1.27551164064071e-05	2.00605915575404	2.00329849162707	0.0239902571669124	1.98690609648284	2.00755785140596	0.00163304090488464	4.00244485025586
6	4.01635642398701	2.01407957761352	0.0794557228628977	2.10534611626867	2.00546841996698	4.01329668245032	4.00662609888493	2.00774656719912	0.0374333757012989	2.04339593467304	2.01305554422684	2.01289974858685	1.95076598563395	4.00459498847905	4.01830341554911	4.01609073141160	4.01775730351888	2.00795418748016	9.02194342991245e-06	2.00798178780883	1.99177616425890	2.00488117722764	3.99967228716903	2.00682151924666	2.00966849627523	2.00637723914627	2.01048938475932	4.01908549675259	4.18571836868784e-05	3.58374318932572	0.00807031667974714	2.00746484442759	4.01705112372458	4.01295299005369	4.01221771504173	4.14618042402961e-05	8.75899503788676e-06	2.00681313809214	2.00504089167971	0.00156913935637372	2.00549579659294	2.00786405566155	9.92691293394676e-05	4.01169782920366
7	4.01862294888456	2.01133573747065	0.0109915160289421	2.02411888869505	2.00542119286603	4.01329415018319	4.00669966174745	2.00773502861860	0.00288828969384966	2.00892558882573	2.01300954623784	2.00407994160542	2.00434759325117	4.00485843282023	4.01854803224425	4.01608777685575	4.01793612070415	2.00792486065003	9.11402562748552e-06	2.00797135303212	2.01077646374423	2.00506353038283	4.00101045592975	2.01228806648607	2.00961648033368	2.00629403248678	2.01058947131058	4.01911648507919	2.74858626773362e-05	3.87275226202078	0.000456511393270242	2.00973439726490	4.01710602835267	4.01294836321033	4.01243927627374	2.12073356705297e-05	1.11797195742971e-05	2.00669778926976	2.00496264909547	5.99249213311543e-05	2.01609459817325	2.00800141000312	2.78581573570003e-05	4.01376649846687
8	4.01872475915994	2.01148341343348	0.000544092074142332	2.00928079082435	2.00539598163817	4.01329269271883	4.00670778032854	2.00773201255056	0.000144620350965278	2.00627116168145	2.01299194654610	2.00443333112403	2.00761852892176	4.00487455087533	4.01855627476879	4.01608759186792	4.01795136938228	2.00791406613747	9.02980724088365e-06	2.00796719339830	2.01100568001143	2.00497236619787	4.00103493808119	2.01227045717024	2.00959513728410	2.00625404188418	2.01064859464979	4.01912135561054	2.38416892339005e-05	3.99688451702908	6.90455529024880e-05	2.00960225329495	4.01711228375992	4.01294779868507	4.01245688564881	2.04803126497621e-05	1.23343462272643e-05	2.00664687035690	2.00492165159800	9.21470498212357e-06	2.02276133066114	2.00806914368835	1.92034602221009e-05	4.01463060328062
9	4.01873516753437	2.01164461236324	3.10812256879385e-05	2.00836291695861	2.00538626149537	4.01329221490013	4.00670935891427	2.00773113247416	1.79399699533037e-05	2.00627591435888	2.01298539698480	2.00460487427585	2.00744219221852	4.00487610583489	4.01855759837806	4.01608771722125	4.01795417758754	2.00791012962849	8.96640707034533e-06	2.00796564699701	2.01086983573835	2.00493239379495	4.00103318024325	2.01220292982822	2.00958793591569	2.00623724396437	2.01067255892944	4.01912252412289	2.26466243019469e-05	4.01326728219573	2.82988198450733e-05	2.00951883386004	4.01711336477810	4.01294776450509	4.01245983422819	2.08626790717670e-05	1.28012225418385e-05	2.00662751126126	2.00490601289564	1.19448240946710e-05	2.02692467071674	2.00811668602925	1.69920615893589e-05	4.01493045581976
10	4.01873643505431	2.01170512715759	7.85176806633031e-06	2.00837562111803	2.00538264959868	4.01329205439766	4.00670975635760	2.00773085166677	6.31054830536962e-06	2.00639402314174	2.01298295155708	2.00466944613402	2.00736374672151	4.00487613190944	4.01855794040838	4.01608779556811	4.01795480384573	2.00790867849218	8.93654309486836e-06	2.00796507367360	2.01080965424318	2.00491682729891	4.00103195683048	2.01217625184098	2.00958551287716	2.00623038512403	2.01068173056220	4.01912286932663	2.22213490160731e-05	4.01377356864479	2.15369560893730e-05	2.00948481878064	4.01711360571433	4.01294777362796	4.01246053185733	2.10705930671875e-05	1.29842639697284e-05	2.00662014094880	2.00490023268369	1.48200744333900e-05	2.02937913319480	2.00814369615802	1.58377832929772e-05	4.01527613991456
11	4.01873649347108	2.01172712992852	8.25054486054615e-06	2.00839608555218	2.00538131674366	4.01329199891644	4.00670987685880	2.00773075766698	4.35581729337150e-06	2.00643779225356	2.01298203620681	2.00469233385156	2.00733460241746	4.00487604957248	4.01855804397205	4.01608782990405	4.01795496782578	2.00790814066990	8.92414765021590e-06	2.00796486093610	2.01078620918423	2.00491083993401	4.00103146391050	2.01216648394052	2.00958469302969	2.00622761019527	2.01068519571746	4.01912298350712	2.20650424877280e-05	4.01379221770847	2.01204345241471e-05	2.00947142463801	4.01711367153815	4.01294777931956	4.01246073473853	2.11517154580293e-05	1.30554468887743e-05	2.00661732453775	2.00489811561358	1.60600250001802e-05	2.03077240715062	2.00818597051967	1.53308705679999e-05	4.01548528434537
12	4.01873644510782	2.01173517701460	9.59345367162801e-06	2.00840547342369	2.00538082576221	4.01329197944125	4.00670991833379	2.00773072549216	3.89451204792302e-06	2.00645351465155	2.01298169320837	2.00470059157372	2.00732368730303	4.00487600188526	4.01855807896271	4.01608784358664	4.01795501821356	2.00790794090979	8.91923388269115e-06	2.00796478195869	2.01077728333084	2.00490854144238	4.00103128254018	2.01216295969716	2.00958441471790	2.00622649145502	2.01068649995230	4.01912302332521	2.20068589494674e-05	4.01379436643017	1.97440617017360e-05	2.00946619654863	4.01711369183646	4.01294778154959	4.01246080018843	2.11808619160066e-05	1.30830692746342e-05	2.00661624665963	2.00489734296692	1.65251469495476e-05	2.03161188886120	2.00818717543725	1.49840774662644e-05	4.01554215596958
13	4.01873641473305	2.01173813316507	1.03109893078875e-05	2.00840897670492	2.00538064499932	4.01329197255480	4.00670993365747	2.00773071437129	3.75632461173755e-06	2.00645913779173	2.01298156462600	2.00470361602653	2.00731958644159	4.00487598058658	4.01855809163714	4.01608784885828	4.01795503563502	2.00790786665254	8.91732155243979e-06	2.00796475263294	2.01077390822765	2.00490765946009	4.00103121750881	2.01216169394648	2.00958432009333	2.00622604106306	2.01068699022833	4.01912303752352	2.19850957535985e-05	4.01379484709063	1.96235074502452e-05	2.00946416256484	4.01711369846078	4.01294778233185	4.01246082224842	2.11910564429841e-05	1.30937827621157e-05	2.00661583391872	2.00489706140080	1.66927686888507e-05	2.03223458920176	2.00820435275139	1.48159738388666e-05	4.01556425150391
14	4.01873640104381	2.01173922133823	1.06258013130831e-05	2.00841021477474	2.00538057846123	4.01329197011162	4.00670993951709	2.00773071051140	3.70886347411339e-06	2.00646114590574	2.01298151641562	2.00470473218253	2.00731804496049	4.00487597178628	4.01855809640168	4.01608785086301	4.01795504207939	2.00790783904008	8.91658300772936e-06	2.00796474174292	2.01077263505596	2.00490732106999	4.00103119438354	2.01216124010980	2.00958428789921	2.00622585984627	2.01068717444647	4.01912304263167	2.19769407033972e-05	4.01379498938762	1.95806308260825e-05	2.00946337231732	4.01711370067391	4.01294778259618	4.01246082981154	2.11945885177977e-05	1.30979377955248e-05	2.00661567584293	2.00489695885766	1.67524043954770e-05	2.03263735102799	2.00820178694423	1.46333891172709e-05	4.01557475533228
15	4.01873639541392	2.01173962223816	1.07558453884315e-05	2.00841064383489	2.00538055397057	4.01329196924355	4.00670994179263	2.00773070916932	3.69152742928162e-06	2.00646186262358	2.01298149833864	2.00470514548675	2.00731746556583	4.00487596825383	4.01855809822471	4.01608785162143	4.01795504454335	2.00790782877122	8.91629870517966e-06	2.00796473769885	2.01077215520701	2.00490719124641	4.00103118618247	2.01216107749297	2.00958427694250	2.00622578695065	2.01068724365420	4.01912304447586	2.19738828470572e-05	4.01379503667700	1.95646448272253e-05	2.00946306546421	4.01711370142015	4.01294778268426	4.01246083242130	2.11958080453557e-05	1.30995492979929e-05	2.00661561529762	2.00489692152256	1.67735315543288e-05	2.03280752169406	2.00820560969559	1.45439832411190e-05	4.01561967318671
16	4.01873639317344	2.01173976998608	1.08084057700923e-05	2.00841079133954	2.00538054495654	4.01329196893492	4.00670994268226	2.00773070870232	3.68504044459675e-06	2.00646211836994	2.01298149156034	2.00470529875102	2.00731724781287	4.00487596685211	4.01855809892779	4.01608785190773	4.01795504549954	2.00790782495214	8.91618941396320e-06	2.00796473619704	2.01077197441506	2.00490714144050	4.00103118327667	2.01216101924005	2.00958427321308	2.00622575763083	2.01068726965291	4.01912304514258	2.19727359849037e-05	4.01379505307953	1.95585698606386e-05	2.00946294634181	4.01711370167268	4.01294778271345	4.01246083332405	2.11962285760346e-05	1.31001743290507e-05	2.00661559210740	2.00489690793070	1.67810058169151e-05	2.03287107359407	2.00822105271827	1.45248744039990e-05	4.01561967198110
17	4.01873639229315	2.01173982444455	1.08294731442005e-05	2.00841084187386	2.00538054163887	4.01329196882516	4.00670994303106	2.00773070853977	3.68259147594433e-06	2.00646220961964	2.01298148901867	2.00470535561990	2.00731716598088	4.00487596629849	4.01855809919986	4.01608785201572	4.01795504587299	2.00790782353176	8.91614742506383e-06	2.00796473563932	2.01077190630679	2.00490712233296	4.00103118224738	2.01216099837477	2.00958427194361	2.00622574583840	2.01068727941942	4.01912304538373	2.19723058126292e-05	4.01379505885268	1.95562441755394e-05	2.00946290010235	4.01711370175825	4.01294778272310	4.01246083363661	2.11963735186413e-05	1.31004167563054e-05	2.00661558322495	2.00489690298280	1.67836488146230e-05	2.03284420842286	2.00822301303418	1.45435633237966e-05	4.01563851108223
18	4.01873639194905	2.01173984451849	1.08378901045458e-05	2.00841085916013	2.00538054041779	4.01329196878613	4.00670994316797	2.00773070848318	3.68166402547501e-06	2.00646224217613	2.01298148806561	2.00470537672646	2.00731713522941	4.00487596608025	4.01855809930530	4.01608785205644	4.01795504601924	2.00790782300350	8.91613129726874e-06	2.00796473543221	2.01077188065012	2.00490711500257	4.00103118188282	2.01216099090147	2.00958427151147	2.00622574109556	2.01068728308821	4.01912304547098	2.19721444560646e-05	4.01379506089444	1.95553513339050e-05	2.00946288215445	4.01711370178726	4.01294778272629	4.01246083374487	2.11964234664287e-05	1.31005107862936e-05	2.00661557982273	2.00489690118164	1.67845832752337e-05	2.03280937852606	2.00822530569875	1.45435220513042e-05	4.01563851104362
19	4.01873639181483	2.01173985191810	1.08412486320401e-05	2.00841086506919	2.00538053996836	4.01329196877224	4.00670994322175	2.00773070846348	3.68131240544896e-06	2.00646225379163	2.01298148770824	2.00470538456086	2.00731712367360	4.00487596599428	4.01855809934619	4.01608785207179	4.01795504607658	2.00790782280703	8.91612510329616e-06	2.00796473535529	2.01077187098531	2.00490711219035	4.00103118175370	2.01216098822481	2.00958427136437	2.00622573918804	2.01068728446640	4.01912304550255	2.19720839309874e-05	4.01379506161766	1.95550082052952e-05	2.00946287518806	4.01711370179710	4.01294778272735	4.01246083378237	2.11964406774573e-05	1.31005472578183e-05	2.00661557851959	2.00489690052597	1.67849136484573e-05	2.03278399484213	2.00822362091066	1.45435069303880e-05	4.01563851102996
20	4.01873639176251	2.01173985464576	1.08425880806733e-05	2.00841086708850	2.00538053980295	4.01329196876730	4.00670994324287	2.00773070845662	3.68117904766642e-06	2.00646225793578	2.01298148757423	2.00470538746898	2.00731711933118	4.00487596596043	4.01855809936205	4.01608785207758	4.01795504609907	2.00790782273396	8.91612272457346e-06	2.00796473532673	2.01077186734462	2.00490711111148	4.00103118170797	2.01216098726614	2.00958427131430	2.00622573842085	2.01068728498411	4.01912304551397	2.19720612278655e-05	4.01379506187395	1.95548762848332e-05	2.00946287248412	4.01711370180044	4.01294778272770	4.01246083379536	2.11964466078854e-05	1.31005614041135e-05	2.00661557802045	2.00489690028730	1.67850304483326e-05	2.03274442589044	2.00822362499162	1.45435013918486e-05	4.01563851102513
21	4.01873639174213	2.01173985565123	1.08431221752397e-05	2.00841086777846	2.00538053974207	4.01329196876555	4.00670994325117	2.00773070845423	3.68112846323487e-06	2.00646225941431	2.01298148752398	2.00470538854849	2.00731711769940	4.00487596594710	4.01855809936820	4.01608785207976	4.01795504610790	2.00790782270678	8.91612181107024e-06	2.00796473531612	2.01077186597320	2.00490711069758	4.00103118169178	2.01216098692278	2.00958427129725	2.00622573811230	2.01068728517859	4.01912304551810	2.19720527118535e-05	4.01379506196479	1.95548255586318e-05	2.00946287143461	4.01711370180157	4.01294778272781	4.01246083379986	2.11964486513216e-05	1.31005668910774e-05	2.00661557782927	2.00489690020041	1.67850717414851e-05	2.03269183296120	2.00822362649830	1.45018872988493e-05	4.01563851102341
22	4.01873639173418	2.01173985602187	1.08433351248436e-05	2.00841086801420	2.00538053971966	4.01329196876492	4.00670994325443	2.00773070845340	3.68110927510711e-06	2.00646225994182	2.01298148750514	2.00470538894921	2.00731711708621	4.00487596594186	4.01855809937059	4.01608785208058	4.01795504611136	2.00790782269667	8.91612146026000e-06	2.00796473531218	2.01077186545659	2.00490711053880	4.00103118168604	2.01216098679980	2.00958427129145	2.00622573798820	2.01068728525164	4.01912304551960	2.19720495174698e-05	4.01379506199699	1.95548060522400e-05	2.00946287102725	4.01711370180195	4.01294778272785	4.01246083380142	2.11964493554215e-05	1.31005690193231e-05	2.00661557775604	2.00489690016879	1.67850863401497e-05	2.03264690669829	2.00822362705459	1.44816007341679e-05	4.01563851102281
23	4.01873639173109	2.01173985615850	1.08434200277173e-05	2.00841086809473	2.00538053971142	4.01329196876470	4.00670994325571	2.00773070845311	3.68110199641159e-06	2.00646226013002	2.01298148749808	2.00470538909797	2.00731711685580	4.00487596593979	4.01855809937151	4.01608785208089	4.01795504611272	2.00790782269292	8.91612132553912e-06	2.00796473531072	2.01077186526199	2.00490711047788	4.00103118168401	2.01216098675576	2.00958427128947	2.00622573793829	2.01068728527909	4.01912304552014	2.19720483192462e-05	4.01379506200841	1.95547985510406e-05	2.00946287086914	4.01711370180208	4.01294778272786	4.01246083380196	2.11964495980302e-05	1.31005698448123e-05	2.00661557772799	2.00489690015727	1.67850915013196e-05	2.03263782169037	2.00822362726000	1.44815942677387e-05	4.01563851102259
24	4.01873639172989	2.01173985620886	1.08434538780373e-05	2.00841086812225	2.00538053970838	4.01329196876462	4.00670994325621	2.00773070845301	3.68109923535063e-06	2.00646226019717	2.01298148749543	2.00470538915318	2.00731711676921	4.00487596593898	4.01855809937187	4.01608785208101	4.01795504611325	2.00790782269152	8.91612127380302e-06	2.00796473531018	2.01077186518868	2.00490711045451	4.00103118168329	2.01216098673998	2.00958427128880	2.00622573791822	2.01068728528940	4.01912304552033	2.19720478697879e-05	4.01379506201245	1.95547956664250e-05	2.00946287080777	4.01711370180213	4.01294778272786	4.01246083380215	2.11964496816248e-05	1.31005701649979e-05	2.00661557771725	2.00489690015308	1.67850933259848e-05	2.03266984795112	2.00822362733584	1.44815915585907e-05	4.01563851102252
25	4.01873639172942	2.01173985622742	1.08434673739153e-05	2.00841086813165	2.00538053970726	4.01329196876459	4.00670994325641	2.00773070845297	3.68109818798424e-06	2.00646226022112	2.01298148749443	2.00470538917368	2.00731711673667	4.00487596593866	4.01855809937201	4.01608785208105	4.01795504611346	2.00790782269100	8.91612125393476e-06	2.00796473530997	2.01077186516107	2.00490711044555	4.00103118168303	2.01216098673433	2.00958427128857	2.00622573791015	2.01068728529327	4.01912304552041	2.19720477011951e-05	4.01379506201388	1.95547945571317e-05	2.00946287078395	4.01711370180214	4.01294778272787	4.01246083380221	2.11964497104294e-05	1.31005702891894e-05	2.00661557771313	2.00489690015156	1.67850939710716e-05	2.03273160165511	2.00822299066070	1.44815904223827e-05	4.01563851102249
26	3.97000408625465	1.99052126312458	1.10743876404738e-05	1.98678872600204	1.98285054957766	3.96363460133725	3.95716808482713	1.98537889265079	2.84358138355219e-06	1.98534725962912	1.99009268490051	1.98162327837836	1.98683372669017	3.95468494995156	3.96652510280661	3.96801266077998	3.96859155360600	1.98715036235273	8.87067644719591e-06	1.98416931956197	1.98938627971368	1.98193537897890	3.94964543790972	1.99038023603648	1.98730087134683	1.98374357505035	1.98904304727705	3.96967311553636	2.01704517696441e-05	3.96517248429446	2.52424995524714e-05	1.98857121260017	3.96803807177387	3.96494332803919	3.96289237913833	1.13822988042332e-05	8.11577027447327e-06	1.98660599577062	1.98324333793211	1.41094240891746e-05	2.00904423225477	1.98617764379077	1.28004030804462e-05	3.96593745442597
27	3.96801895220742	1.99084295105675	1.10744026406834e-05	1.98627797271476	1.98199432856324	3.96390690755675	3.95578530511305	1.98575233705862	2.84358016041986e-06	1.98568763668632	1.98962620939132	1.98159819316397	1.98672197396414	3.95383768236572	3.96615777646637	3.96567679264981	3.96864399236552	1.98697553454346	8.87067815020078e-06	1.98415525598793	1.98925318605135	1.98199369392104	3.94788381430867	1.99018655655516	1.98710286147193	1.98373307874498	1.98816927452319	3.96876581588596	2.01704490791802e-05	3.96511715020117	2.52425020562613e-05	1.98867615314484	3.96750266610084	3.96396331368960	3.96197009442488	1.13822972303271e-05	8.11577046942177e-06	1.98652495570398	1.98294696195804	1.41094199361701e-05	2.00877297558831	1.98603084327101	1.28004024115411e-05	3.96504560254506
28	3.96771043474318	1.99088259250177	1.10744026410784e-05	1.98620572227393	1.98184259781446	3.96417124030161	3.95561951808973	1.98584004223655	2.84358016040450e-06	1.98568756597050	1.98963196506051	1.98168691265315	1.98663654788443	3.95367040643325	3.96607588476787	3.96527192954617	3.96871310400587	1.98700361932759	8.87067815020156e-06	1.98422357619800	1.98923158789970	1.98223495473319	3.94752410447477	1.99012888685812	1.98711589922013	1.98377445602304	1.98806468187759	3.96850819332634	2.01704490882925e-05	3.96506102228064	2.52425020562632e-05	1.98888407643909	3.96768295767536	3.96392827882418	3.96177934532299	1.13822972303263e-05	8.11577046942151e-06	1.98650373100660	1.98290017573736	1.41094199361616e-05	2.00874331362447	1.98604164113474	1.28004024115434e-05	3.96491568388807
29	3.96764218774744	1.99088655126151	1.10744026410788e-05	1.98619560122424	1.98181632978432	3.96423901731857	3.95560329937048	1.98586313295856	2.84358016040450e-06	1.98568754215906	1.98963977486765	1.98170971732893	1.98659619759936	3.95363083953335	3.96606837533711	3.96521430204351	3.96872103964186	1.98701684185878	8.87067815020156e-06	1.98423679482208	1.98923547851115	1.98231174577843	3.94745046223863	1.99011871776768	1.98711892586521	1.98377718556191	1.98805449602334	3.96842993438950	2.01704490882931e-05	3.96503720581027	2.52425020562632e-05	1.98894448949232	3.96770033883450	3.96391725435516	3.96173559556713	1.13822972303263e-05	8.11577046942151e-06	1.98649281692493	1.98289427243120	1.41094199361616e-05	2.00873687310051	1.98605013538639	1.28004024115434e-05	3.96485197784955
30	3.96762683860464	1.99088714705540	1.10744026410788e-05	1.98619471882057	1.98181114513138	3.96425633440504	3.95560130647262	1.98587059322398	2.84358016040450e-06	1.98568877036956	1.98964292519797	1.98171534718213	1.98658310848756	3.95362040414057	3.96606761925559	3.96520466461295	3.96872160533558	1.98702194866669	8.87067815020156e-06	1.98423929679010	1.98923809824073	1.98233259525049	3.94743190216406	1.99011698575365	1.98712056913909	1.98377739587474	1.98805382013343	3.96840773731269	2.01704490882931e-05	3.96503126419556	2.52425020562632e-05	1.98895948458632	3.96770083870817	3.96391420881168	3.96172602754230	1.13822972303263e-05	8.11577046942151e-06	1.98648898474150	1.98289358879112	1.41094199361616e-05	2.00873593857776	1.98605172471827	1.28004024115434e-05	3.96482518667458
31	3.95739178613072	1.98428505964346	1.10742174984420e-05	1.98049609446774	1.97754584252439	3.95408040022202	3.94816358945508	1.98102353117596	2.84357322912136e-06	1.98110188172263	1.98497563567002	1.97621489006537	1.97953320925487	3.94642729690295	3.96136588483428	3.95645366276179	3.96073426449216	1.98218578861761	8.87067747547971e-06	1.98130975108933	1.98499806837510	1.97659553247721	3.94074415225779	1.98636741476816	1.98421407710300	1.97638375252244	1.98612255785857	3.96101764704127	2.01702472406034e-05	3.95613199203455	2.52425042710311e-05	1.98537576820164	3.96209763506858	3.95718438373206	3.95367534301010	1.13822986092485e-05	8.11577261551471e-06	1.97735163109319	1.97804265094896	1.41094245848084e-05	2.00426584900251	1.98120647807185	1.28004056401693e-05	3.95669365827634
32	3.95704025526723	1.98436656875272	1.10742174964589e-05	1.98089571259433	1.97769021848780	3.95365055018462	3.94786756064714	1.98116980198955	2.84357322900730e-06	1.98050927630279	1.98535946645255	1.97618291611956	1.97944025222131	3.94624108066659	3.96094300842599	3.95615014743236	3.96036033766410	1.98214767539403	8.87067747547948e-06	1.98137409494903	1.98517604682166	1.97680738422241	3.94048424606108	1.98649822692492	1.98437220699767	1.97624960975950	1.98594419885468	3.96092053454018	2.01702472257017e-05	3.95591943900527	2.52425042710323e-05	1.98509847514541	3.96182183300639	3.95707366811143	3.95335253574557	1.13822986092490e-05	8.11577261551501e-06	1.97779314868164	1.97819522180629	1.41094245848168e-05	2.00423963003235	1.98122869646341	1.28004056401856e-05	3.95637092573206
33	3.95691263408098	1.98442754822751	1.10742174964589e-05	1.98107063954002	1.97778929614427	3.95344442390638	3.94772291694342	1.98124444918998	2.84357322900730e-06	1.98036961880430	1.98552408748776	1.97620965829755	1.97944452433889	3.94618893409526	3.96071046926269	3.95606088015119	3.96026111636361	1.98214026099389	8.87067747547948e-06	1.98141454254484	1.98522345744508	1.97687944820520	3.94040345032570	1.98656062700932	1.98448048092328	1.97624568602570	1.98592137952976	3.96094583727287	2.01702472257000e-05	3.95590819233249	2.52425042710323e-05	1.98494135914925	3.96172442249559	3.95705901186558	3.95327738715573	1.13822986092490e-05	8.11577261551501e-06	1.97803866337019	1.97827314953390	1.41094245848168e-05	2.00428023077827	1.98126900904968	1.28004056401857e-05	3.95628790795598
34	3.95684280576695	1.98445018280271	1.10742174964589e-05	1.98112642446875	1.97782341423149	3.95334469236757	3.94766494314066	1.98126779910595	2.84357322900730e-06	1.98033838738551	1.98558659247892	1.97621398588851	1.97944724546136	3.94616740963515	3.96059487855424	3.95602493693631	3.96022796575661	1.98212715995894	8.87067747547948e-06	1.98142842469434	1.98523647798099	1.97690169387415	3.94036956587386	1.98658707071195	1.98453178355771	1.97624887548759	1.98591168073792	3.96095846159307	2.01702472257000e-05	3.95590928667335	2.52425042710323e-05	1.98488156258682	3.96168775229620	3.95705483557537	3.95325385326150	1.13822986092490e-05	8.11577261551501e-06	1.97813710153026	1.97830461733655	1.41094245848168e-05	2.00434657681598	1.98129531056860	1.28004056401857e-05	3.95626331899936
35	3.95680530310265	1.98445840240528	1.10742174964589e-05	1.98114363641574	1.97783391056243	3.95330079370974	3.94764411787684	1.98127519342748	2.84357322900730e-06	1.98033111944953	1.98561246125191	1.97621275209515	1.97944805065031	3.94615860552383	3.96054179624092	3.95601045634596	3.96021651720275	1.98211603529278	8.87067747547948e-06	1.98143279409406	1.98524047531700	1.97690885031592	3.94035552314536	1.98659803214907	1.98455436292273	1.97625019905874	1.98590637018734	3.96096300721402	2.01702472257000e-05	3.95591126067251	2.52425042710323e-05	1.98485958608094	3.96167425061121	3.95705376257189	3.95324569159743	1.13822986092490e-05	8.11577261551501e-06	1.97817757683338	1.97831623448263	1.41094245848168e-05	2.00442458744878	1.98130012932823	1.28004056401857e-05	3.95625055264489
36	3.95724897711214	1.98381427546590	1.10742174910901e-05	1.98359184143711	1.97820018062256	3.95165665031589	3.94812545393986	1.98123090296485	2.84357322894117e-06	1.97960059947432	1.98437431368909	1.97676773014421	1.98175000644320	3.94612450333440	3.96036683852144	3.95549677572784	3.96036199242135	1.98065217847390	8.87067747547971e-06	1.98116038183588	1.98538134974604	1.97816393749968	3.94133400786006	1.98678409144384	1.98209768919442	1.97883099079383	1.98516024679791	3.96043005900959	2.01702472315806e-05	3.95281944675543	2.52425042710328e-05	1.98401189304182	3.95853436169492	3.95204625114246	3.95033482783493	1.13822986092491e-05	8.11577261551470e-06	1.98109665792214	1.97805366481314	1.41094245848097e-05	2.00421268241290	1.98129926520368	1.28004056402513e-05	3.95549339488266
37	3.95748564477688	1.98377336217501	1.10742174910902e-05	1.98345686670362	1.97803081718532	3.95156447470853	3.94826628819448	1.98107089835110	2.84357322894117e-06	1.97961598833659	1.98382437235757	1.97711267042100	1.98171395500182	3.94626848473529	3.96044879764861	3.95562494633111	3.96043285920184	1.98061178984927	8.87067747547971e-06	1.98102339963565	1.98511108116080	1.97797218670212	3.94154612164675	1.98655503908766	1.98184572899325	1.97962365600794	1.98504200125141	3.96069100787469	2.01702472315816e-05	3.95255109583009	2.52425042710328e-05	1.98416439954460	3.95853402745576	3.95220229825169	3.95012500682103	1.13822986092491e-05	8.11577261551470e-06	1.98119271926174	1.97791600648370	1.41094245848097e-05	2.00421630004210	1.98128006555243	1.28004056402513e-05	3.95559189223844
38	3.95762144369820	1.98377335133291	1.10742174910902e-05	1.98337880928504	1.97801976822281	3.95155240363147	3.94830853855322	1.98099307001982	2.84357322894117e-06	1.97960367092346	1.98354871857689	1.97726822979425	1.98168065665820	3.94628072166208	3.96047836076650	3.95566347721080	3.96045322457374	1.98059988922552	8.87067747547971e-06	1.98096853883617	1.98502000186575	1.97783718953210	3.94164305549905	1.98644275583082	1.98174964206861	1.97989954247744	1.98504198780586	3.96082480701860	2.01702472315816e-05	3.95247120704091	2.52425042710328e-05	1.98424159349882	3.95855848625596	3.95228353189765	3.95008575323693	1.13822986092491e-05	8.11577261551470e-06	1.98120986867237	1.97786922786498	1.41094245848097e-05	2.00421827246294	1.98127408835378	1.28004056402513e-05	3.95559814696233
39	3.95769370746230	1.98377625441939	1.10742174910902e-05	1.98334115418020	1.97802269080361	3.95155191644767	3.94832279874575	1.98095417405639	2.84357322894117e-06	1.97959679543842	1.98341853391266	1.97735124070529	1.98166400409023	3.94627610414615	3.96049046271594	3.95565110124471	3.96046103045280	1.98059534811143	8.87067747547971e-06	1.98094683779543	1.98498419403569	1.97777528523436	3.94168921758513	1.98639672035789	1.98169907559800	1.97999317935814	1.98504800850883	3.96089097318173	2.01702472315816e-05	3.95244050807861	2.52425042710328e-05	1.98427622654279	3.95857400296256	3.95231304055439	3.95008179307694	1.13822986092491e-05	8.11577261551470e-06	1.98121741005141	1.97785045298888	1.41094245848097e-05	2.00421891876227	1.98127334685199	1.28004056402513e-05	3.95559878193259
40	3.95773111417295	1.98377803925347	1.10742174910902e-05	1.98332368506000	1.97802425636127	3.95155282285926	3.94832851921808	1.98093417643980	2.84357322894117e-06	1.97959396710203	1.98335796237991	1.97739645704903	1.98165564001320	3.94627182480017	3.96049527336093	3.95563299176566	3.96046413537323	1.98059443607586	8.87067747547971e-06	1.98093817431209	1.98496891121303	1.97774867489009	3.94171121877436	1.98637824727621	1.98167000716491	1.98002611534116	1.98505230550264	3.96092357337569	2.01702472315816e-05	3.95242725886718	2.52425042710328e-05	1.98429193133649	3.95858252362612	3.95232460166993	3.95008347170649	1.13822986092491e-05	8.11577261551470e-06	1.98122089734280	1.97784300222490	1.41094245848097e-05	2.00421929788403	1.98128241442117	1.28004056402513e-05	3.95559125289850

==> data/mse_phs.txt <==
0	3.10419514417737	2.72456763978983	0.986152234715766	2.82319697888882	1.67989653663341	3.27668444121147	3.20874015389080	1.96752680281923	0.961036067821623	2.79364605894577	1.78372136105122	2.76220078283638	1.17589619083791	3.17389850335775	3.17733992362213	3.29921971965284	3.18895228636532	1.87617311136804	0.665001049269416	1.99828249535881	1.21865640714239	1.38742408752310	3.10998225930967	1.27735121042204	1.68295278781437	1.73929807566066	2.44609981310172	3.26559321782844	0.734171970898477	2.96596455116970	0.924875758973303	1.31257444751436	3.22178572892443	3.29525328939745	3.18505587302808	0.759316166360528	0.658132800066119	1.56972902470873	1.49020123552904	0.883548907934111	1.98377275663991	1.97331844756653	0.797125844927201	3.16447941410084
1	2.81194550370337	2.42426365387232	0.687739329379216	2.52439839455230	1.38539892878517	2.97421671758556	2.90605080314945	1.66012155279013	0.662848895867484	2.50007330836681	1.48157169511469	2.46907529205659	0.880726324286835	2.87342824869590	2.87404963309827	2.99311536746205	2.88902990889096	1.56496961261910	0.363185537142931	1.69677141761753	0.922694380856815	1.08712440990423	2.81307506061990	0.977645587876557	1.37045990985814	1.43462922574067	2.13974318108158	2.97152813758696	0.429175600379173	2.66499590502735	0.627565303487394	1.01649224675976	2.91105054680187	2.99071819754308	2.88296651989093	0.458046793044411	0.359264654823081	1.26495594089621	1.19243591095668	0.589326961302104	1.68350228239102	1.66761287218328	0.498688957677067	2.86448498317680
2	3.16390355534236	2.47411328569063	0.617348178660621	2.61969524834402	1.62338580059150	3.57449224001171	3.42483755107144	1.85936796311192	0.588233102686589	2.57223199366068	1.71944647120216	2.51952220225071	0.970279296860698	3.31566207103394	3.30379828578042	3.62674873799296	3.35851459822593	1.77891936175606	0.101857013791076	1.88078368790951	1.04964142953456	1.27700982541792	3.17686856632464	1.10860868917215	1.61788631787188	1.67974278472843	2.17450194486458	3.52947553996661	0.189227202104310	2.84633245211483	0.512443155210297	1.16920331439475	3.46524849855242	3.63377137146604	3.33133122653605	0.233810296928953	0.0979827308417814	1.51898847766612	1.42858497083760	0.446525381780781	1.81422080150371	1.86025775457151	0.298984514576005	3.28809041694172
3	3.45764200637768	2.33428555445215	0.530164973259278	2.54791937809868	1.88129634724000	3.91130806617962	3.78340847184503	1.98311693275357	0.485800627497136	2.47781267432723	1.93955104442043	2.39882576774490	1.14611572883124	3.66118275332876	3.63963659139231	3.95679141338504	3.70878180551892	1.95916288305779	0.0102701307293469	1.98751856417903	1.26166249045255	1.59916034711002	3.47319594870164	1.35807809194889	1.89033372318868	1.91720102897305	2.06919538033749	3.87105308729958	0.0501695827763332	2.92722281452599	0.374716458614536	1.43872711042409	3.82844497509616	3.95676969782746	3.69101786565430	0.0779464398665697	0.0102716303043451	1.82148632322853	1.73857139195483	0.287311650945916	1.89872651165534	1.98320713917629	0.128164975792179	3.61940532163495
4	3.78700496294269	2.16320647647222	0.393557344159838	2.42416268276009	1.99409149587353	4.00526543897320	3.96790387030793	2.00679486790645	0.335080966575699	2.32632538570103	2.00769841370647	2.22974584629914	1.41714153394010	3.91555291210019	3.91079850240453	4.01395461852374	3.94387438603277	2.00517287891983	0.000289569813493146	2.00714497315524	1.56127744557270	1.87829764908353	3.78902523000242	1.69042184101259	1.99723359717154	1.99895100907020	2.01820124954663	4.00435462345401	0.00472585931673989	3.07147738061920	0.207189668920505	1.74703131397012	3.98949923070988	4.01100314966582	3.93044001590612	0.0109318448134713	0.000342623083415670	1.97781653399765	1.95251958177008	0.121678905327974	1.95400220340118	2.00606007108096	0.0257124572450956	3.89875341367607
5	3.97587053680076	2.04999206968282	0.227371111528310	2.26099236072183	2.00518333854890	4.01314999595829	4.00486168545163	2.00778161139200	0.159693223053550	2.15761458267924	2.01308567827824	2.07986401765079	1.73591020439564	3.99774322793714	4.00902681058552	4.01607344297763	4.01251835872519	2.00798652330414	1.30408236925083e-05	2.00797993447025	1.85596357709397	1.99302514095684	3.96636904537537	1.93385282579488	2.00939711218702	2.00632019087635	2.01063403601439	4.01857889738374	0.000192816860510399	3.28365184180778	0.0661369876709994	1.95621925256851	4.01582892882194	4.01295540079104	4.00621328309514	0.000462014820896506	1.27551164064071e-05	2.00605915575404	2.00329849162707	0.0239902571669124	1.98690609648284	2.00755785140596	0.00163304090488464	4.00244485025586
6	4.01635642398701	2.01407957761352	0.0794557228628977	2.10534611626867	2.00546841996698	4.01329668245032	4.00662609888493	2.00774656719912	0.0374333757012989	2.04339593467304	2.01305554422684	2.01289974858685	1.95076598563395	4.00459498847905	4.01830341554911	4.01609073141160	4.01775730351888	2.00795418748016	9.02194342991245e-06	2.00798178780883	1.99177616425890	2.00488117722764	3.99967228716903	2.00682151924666	2.00966849627523	2.00637723914627	2.01048938475932	4.01908549675259	4.18571836868784e-05	3.58374318932572	0.00807031667974714	2.00746484442759	4.01705112372458	4.01295299005369	4.01221771504173	4.14618042402961e-05	8.75899503788676e-06	2.00681313809214	2.00504089167971	0.00156913935637372	2.00549579659294	2.00786405566155	9.92691293394676e-05	4.01169782920366
7	4.01862294888456	2.01133573747065	0.0109915160289421	2.02411888869505	2.00542119286603	4.01329415018319	4.00669966174745	2.00773502861860	0.00288828969384966	2.00892558882573	2.01300954623784	2.00407994160542	2.00434759325117	4.00485843282023	4.01854803224425	4.01608777685575	4.01793612070415	2.00792486065003	9.11402562748552e-06	2.00797135303212	2.01077646374423	2.00506353038283	4.00101045592975	2.01228806648607	2.00961648033368	2.00629403248678	2.01058947131058	4.01911648507919	2.74858626773362e-05	3.87275226202078	0.000456511393270242	2.00973439726490	4.01710602835267	4.01294836321033	4.01243927627374	2.12073356705297e-05	1.11797195742971e-05	2.00669778926976	2.00496264909547	5.99249213311543e-05	2.01609459817325	2.00800141000312	2.78581573570003e-05	4.01376649846687
8	4.01872475915994	2.01148341343348	0.000544092074142332	2.00928079082435	2.00539598163817	4.01329269271883	4.00670778032854	2.00773201255056	0.000144620350965278	2.00627116168145	2.01299194654610	2.00443333112403	2.00761852892176	4.00487455087533	4.01855627476879	4.01608759186792	4.01795136938228	2.00791406613747	9.02980724088365e-06	2.00796719339830	2.01100568001143	2.00497236619787	4.00103493808119	2.01227045717024	2.00959513728410	2.00625404188418	2.01064859464979	4.01912135561054	2.38416892339005e-05	3.99688451702908	6.90455529024880e-05	2.00960225329495	4.01711228375992	4.01294779868507	4.01245688564881	2.04803126497621e-05	1.23343462272643e-05	2.00664687035690	2.00492165159800	9.21470498212357e-06	2.02276133066114	2.00806914368835	1.92034602221009e-05	4.01463060328062
9	4.01873516753437	2.01164461236324	3.10812256879385e-05	2.00836291695861	2.00538626149537	4.01329221490013	4.00670935891427	2.00773113247416	1.79399699533037e-05	2.00627591435888	2.01298539698480	2.00460487427585	2.00744219221852	4.00487610583489	4.01855759837806	4.01608771722125	4.01795417758754	2.00791012962849	8.96640707034533e-06	2.00796564699701	2.01086983573835	2.00493239379495	4.00103318024325	2.01220292982822	2.00958793591569	2.00623724396437	2.01067255892944	4.01912252412289	2.26466243019469e-05	4.01326728219573	2.82988198450733e-05	2.00951883386004	4.01711336477810	4.01294776450509	4.01245983422819	2.08626790717670e-05	1.28012225418385e-05	2.00662751126126	2.00490601289564	1.19448240946710e-05	2.02692467071674	2.00811668602925	1.69920615893589e-05	4.01493045581976
10	4.01873643505431	2.01170512715759	7.85176806633031e-06	2.00837562111803	2.00538264959868	4.01329205439766	4.00670975635760	2.00773085166677	6.31054830536962e-06	2.00639402314174	2.01298295155708	2.00466944613402	2.00736374672151	4.00487613190944	4.01855794040838	4.01608779556811	4.01795480384573	2.00790867849218	8.93654309486836e-06	2.00796507367360	2.01080965424318	2.00491682729891	4.00103195683048	2.01217625184098	2.00958551287716	2.00623038512403	2.01068173056220	4.01912286932663	2.22213490160731e-05	4.01377356864479	2.15369560893730e-05	2.00948481878064	4.01711360571433	4.01294777362796	4.01246053185733	2.10705930671875e-05	1.29842639697284e-05	2.00662014094880	2.00490023268369	1.48200744333900e-05	2.02937913319480	2.00814369615802	1.58377832929772e-05	4.01527613991456
11	4.01873649347108	2.01172712992852	8.25054486054615e-06	2.00839608555218	2.00538131674366	4.01329199891644	4.00670987685880	2.00773075766698	4.35581729337150e-06	2.00643779225356	2.01298203620681	2.00469233385156	2.00733460241746	4.00487604957248	4.01855804397205	4.01608782990405	4.01795496782578	2.00790814066990	8.92414765021590e-06	2.00796486093610	2.01078620918423	2.00491083993401	4.00103146391050	2.01216648394052	2.00958469302969	2.00622761019527	2.01068519571746	4.01912298350712	2.20650424877280e-05	4.01379221770847	2.01204345241471e-05	2.00947142463801	4.01711367153815	4.01294777931956	4.01246073473853	2.11517154580293e-05	1.30554468887743e-05	2.00661732453775	2.00489811561358	1.60600250001802e-05	2.03077240715062	2.00818597051967	1.53308705679999e-05	4.01548528434537
12	4.01873644510782	2.01173517701460	9.59345367162801e-06	2.00840547342369	2.00538082576221	4.01329197944125	4.00670991833379	2.00773072549216	3.89451204792302e-06	2.00645351465155	2.01298169320837	2.00470059157372	2.00732368730303	4.00487600188526	4.01855807896271	4.01608784358664	4.01795501821356	2.00790794090979	8.91923388269115e-06	2.00796478195869	2.01077728333084	2.00490854144238	4.00103128254018	2.01216295969716	2.00958441471790	2.00622649145502	2.01068649995230	4.01912302332521	2.20068589494674e-05	4.01379436643017	1.97440617017360e-05	2.00946619654863	4.01711369183646	4.01294778154959	4.01246080018843	2.11808619160066e-05	1.30830692746342e-05	2.00661624665963	2.00489734296692	1.65251469495476e-05	2.03161188886120	2.00818717543725	1.49840774662644e-05	4.01554215596958
13	4.01873641473305	2.01173813316507	1.03109893078875e-05	2.00840897670492	2.00538064499932	4.01329197255480	4.00670993365747	2.00773071437129	3.75632461173755e-06	2.00645913779173	2.01298156462600	2.00470361602653	2.00731958644159	4.00487598058658	4.01855809163714	4.01608784885828	4.01795503563502	2.00790786665254	8.91732155243979e-06	2.00796475263294	2.01077390822765	2.00490765946009	4.00103121750881	2.01216169394648	2.00958432009333	2.00622604106306	2.01068699022833	4.01912303752352	2.19850957535985e-05	4.01379484709063	1.96235074502452e-05	2.00946416256484	4.01711369846078	4.01294778233185	4.01246082224842	2.11910564429841e-05	1.30937827621157e-05	2.00661583391872	2.00489706140080	1.66927686888507e-05	2.03223458920176	2.00820435275139	1.48159738388666e-05	4.01556425150391
14	4.01873640104381	2.01173922133823	1.06258013130831e-05	2.00841021477474	2.00538057846123	4.01329197011162	4.00670993951709	2.00773071051140	3.70886347411339e-06	2.00646114590574	2.01298151641562	2.00470473218253	2.00731804496049	4.00487597178628	4.01855809640168	4.01608785086301	4.01795504207939	2.00790783904008	8.91658300772936e-06	2.00796474174292	2.01077263505596	2.00490732106999	4.00103119438354	2.01216124010980	2.00958428789921	2.00622585984627	2.01068717444647	4.01912304263167	2.19769407033972e-05	4.01379498938762	1.95806308260825e-05	2.00946337231732	4.01711370067391	4.01294778259618	4.01246082981154	2.11945885177977e-05	1.30979377955248e-05	2.00661567584293	2.00489695885766	1.67524043954770e-05	2.03263735102799	2.00820178694423	1.46333891172709e-05	4.01557475533228
15	4.01873639541392	2.01173962223816	1.07558453884315e-05	2.00841064383489	2.00538055397057	4.01329196924355	4.00670994179263	2.00773070916932	3.69152742928162e-06	2.00646186262358	2.01298149833864	2.00470514548675	2.00731746556583	4.00487596825383	4.01855809822471	4.01608785162143	4.01795504454335	2.00790782877122	8.91629870517966e-06	2.00796473769885	2.01077215520701	2.00490719124641	4.00103118618247	2.01216107749297	2.00958427694250	2.00622578695065	2.01068724365420	4.01912304447586	2.19738828470572e-05	4.01379503667700	1.95646448272253e-05	2.00946306546421	4.01711370142015	4.01294778268426	4.01246083242130	2.11958080453557e-05	1.30995492979929e-05	2.00661561529762	2.00489692152256	1.67735315543288e-05	2.03280752169406	2.00820560969559	1.45439832411190e-05	4.01561967318671
16	4.01873639317344	2.01173976998608	1.08084057700923e-05	2.00841079133954	2.00538054495654	4.01329196893492	4.00670994268226	2.00773070870232	3.68504044459675e-06	2.00646211836994	2.01298149156034	2.00470529875102	2.00731724781287	4.00487596685211	4.01855809892779	4.01608785190773	4.01795504549954	2.00790782495214	8.91618941396320e-06	2.00796473619704	2.01077197441506	2.00490714144050	4.00103118327667	2.01216101924005	2.00958427321308	2.00622575763083	2.01068726965291	4.01912304514258	2.19727359849037e-05	4.01379505307953	1.95585698606386e-05	2.00946294634181	4.01711370167268	4.01294778271345	4.01246083332405	2.11962285760346e-05	1.31001743290507e-05	2.00661559210740	2.00489690793070	1.67810058169151e-05	2.03287107359407	2.00822105271827	1.45248744039990e-05	4.01561967198110
17	4.01873639229315	2.01173982444455	1.08294731442005e-05	2.00841084187386	2.00538054163887	4.01329196882516	4.00670994303106	2.00773070853977	3.68259147594433e-06	2.00646220961964	2.01298148901867	2.00470535561990	2.00731716598088	4.00487596629849	4.01855809919986	4.01608785201572	4.01795504587299	2.00790782353176	8.91614742506383e-06	2.00796473563932	2.01077190630679	2.00490712233296	4.00103118224738	2.01216099837477	2.00958427194361	2.00622574583840	2.01068727941942	4.01912304538373	2.19723058126292e-05	4.01379505885268	1.95562441755394e-05	2.00946290010235	4.01711370175825	4.01294778272310	4.01246083363661	2.11963735186413e-05	1.31004167563054e-05	2.00661558322495	2.00489690298280	1.67836488146230e-05	2.03284420842286	2.00822301303418	1.45435633237966e-05	4.01563851108223
18	4.01873639194905	2.01173984451849	1.08378901045458e-05	2.00841085916013	2.00538054041779	4.01329196878613	4.00670994316797	2.00773070848318	3.68166402547501e-06	2.00646224217613	2.01298148806561	2.00470537672646	2.00731713522941	4.00487596608025	4.01855809930530	4.01608785205644	4.01795504601924	2.00790782300350	8.91613129726874e-06	2.00796473543221	2.01077188065012	2.00490711500257	4.00103118188282	2.01216099090147	2.00958427151147	2.00622574109556	2.01068728308821	4.01912304547098	2.19721444560646e-05	4.01379506089444	1.95553513339050e-05	2.00946288215445	4.01711370178726	4.01294778272629	4.01246083374487	2.11964234664287e-05	1.31005107862936e-05	2.00661557982273	2.00489690118164	1.67845832752337e-05	2.03280937852606	2.00822530569875	1.45435220513042e-05	4.01563851104362
19	4.01873639181483	2.01173985191810	1.08412486320401e-05	2.00841086506919	2.00538053996836	4.01329196877224	4.00670994322175	2.00773070846348	3.68131240544896e-06	2.00646225379163	2.01298148770824	2.00470538456086	2.00731712367360	4.00487596599428	4.01855809934619	4.01608785207179	4.01795504607658	2.00790782280703	8.91612510329616e-06	2.00796473535529	2.01077187098531	2.00490711219035	4.00103118175370	2.01216098822481	2.00958427136437	2.00622573918804	2.01068728446640	4.01912304550255	2.19720839309874e-05	4.01379506161766	1.95550082052952e-05	2.00946287518806	4.01711370179710	4.01294778272735	4.01246083378237	2.11964406774573e-05	1.31005472578183e-05	2.00661557851959	2.00489690052597	1.67849136484573e-05	2.03278399484213	2.00822362091066	1.45435069303880e-05	4.01563851102996
20	2.25838840395905e-05	1.36518196704157e-05	1.08425880806733e-05	8.69705632065450e-06	1.43436625028116e-05	8.19068087707815e-06	9.63573116573938e-06	6.47813426914772e-06	3.68117904766642e-06	2.68974013015866e-05	1.13854527081121e-05	7.58568004664405e-06	1.86195802785011e-05	3.57346661380871e-05	1.88121874207068e-05	6.03394604623917e-06	2.73453774999970e-06	3.39447857646186e-05	8.91612272457346e-06	1.12610309934951e-05	1.15344027591375e-05	1.83653883101745e-05	3.90714387153484e-05	9.87410913545530e-06	5.66746133281548e-06	9.09984064189835e-06	9.35750688394624e-06	5.91054022359703e-06	2.19720612278655e-05	1.39230759191154e-05	1.95548762848332e-05	3.06716806216612e-05	9.02505903754514e-06	1.48005695147144e-05	1.55301332607131e-05	2.11964466078854e-05	1.31005614041135e-05	1.58323690567534e-05	8.44621097673169e-06	1.67850304483326e-05	0.00130008843012606	1.21596250070025e-05	5.86548640408976e-06	2.21478466868468e-05
21	2.25840512950633e-05	1.36517906723747e-05	1.08431221752397e-05	8.69696953716347e-06	1.43436592760091e-05	8.19067968351786e-06	9.63574881873407e-06	6.47813441349981e-06	3.68112846323487e-06	2.68972422865256e-05	1.13854485605154e-05	7.58568171201285e-06	1.86196479089176e-05	3.57346076621422e-05	1.88121495363067e-05	6.03394596503906e-06	2.73451652410749e-06	3.39447854119595e-05	8.91612181107024e-06	1.12610306688517e-05	1.15343432518666e-05	1.83653479693917e-05	3.90714338254470e-05	9.87412834495585e-06	5.66746285519411e-06	9.09984825187624e-06	9.35749691501185e-06	5.91053918135428e-06	2.19720527118535e-05	1.39229743069136e-05	1.95548255586318e-05	3.06717235169758e-05	9.02505996991290e-06	1.48005695364054e-05	1.55301433408625e-05	2.11964486513216e-05	1.31005668910774e-05	1.58323786552408e-05	8.44620786246100e-06	1.67850717414851e-05	0.00124746783793107	1.21596147262349e-05	5.86169328322819e-06	2.21121371042235e-05
22	2.25841164468203e-05	1.36517799831308e-05	1.08433351248436e-05	8.69693988849976e-06	1.43436580883725e-05	8.19067925896684e-06	9.63575575436584e-06	6.47813446375796e-06	3.68110927510711e-06	2.68971855541744e-05	1.13854470052763e-05	7.58568233050964e-06	1.86196733229558e-05	3.57345846409867e-05	1.88121348395273e-05	6.03394593443112e-06	2.73450819571911e-06	3.39447852807986e-05	8.91612146026000e-06	1.12610305482911e-05	1.15343208360016e-05	1.83653324931686e-05	3.90714320936028e-05	9.87413522503624e-06	5.66746337342692e-06	9.09985131252830e-06	9.35749317019778e-06	5.91053880423923e-06	2.19720495174698e-05	1.39229382905465e-05	1.95548060522400e-05	3.06717401665372e-05	9.02506028613118e-06	1.48005695435686e-05	1.55301468330683e-05	2.11964493554215e-05	1.31005690193231e-05	1.58323823317309e-05	8.44620672880459e-06	1.67850863401497e-05	0.00120255013893858	1.21561566769735e-05	5.85398241323590e-06	2.21121500499789e-05
23	2.25841418256212e-05	1.36517760428440e-05	1.08434200277173e-05	8.69692975925364e-06	1.43436576512589e-05	8.19067910795371e-06	9.63575847928003e-06	6.47813448125602e-06	3.68110199641159e-06	2.68971653134799e-05	1.13854464221027e-05	7.58568256014372e-06	1.86196828729470e-05	3.57345755778738e-05	1.88121291380908e-05	6.03394592289325e-06	2.73450492790472e-06	3.39447852320174e-05	8.91612132553912e-06	1.12610305035192e-05	1.15343123921093e-05	1.83653265559082e-05	3.90714314802342e-05	9.87413768920207e-06	5.66746354983873e-06	9.09985254348859e-06	9.35749176346221e-06	5.91053866778689e-06	2.19720483192462e-05	1.39229255243850e-05	1.95547985510406e-05	3.06717466289241e-05	9.02506039337900e-06	1.48005695459340e-05	1.55301480429226e-05	2.11964495980302e-05	1.31005698448123e-05	1.58323837399282e-05	8.44620631613036e-06	1.67850915013196e-05	0.00119346984537666	1.21561530926621e-05	5.85398016226919e-06	2.21121550854758e-05
24	2.25841517115123e-05	1.36517745903658e-05	1.08434538780373e-05	8.69692629866129e-06	1.43436574903774e-05	8.19067905423791e-06	9.63575954986098e-06	6.47813448734822e-06	3.68109923535063e-06	2.68971580920898e-05	1.13854462034280e-05	7.58568264539205e-06	1.86196864615998e-05	3.57345720098491e-05	1.88121269262873e-05	6.03394591854405e-06	2.73450364570885e-06	3.39447852138754e-05	8.91612127380302e-06	1.12610304868928e-05	1.15343092113519e-05	1.83653242781507e-05	3.90714312629980e-05	9.87413857176523e-06	5.66746360989100e-06	9.09985303856727e-06	9.35749123502388e-06	5.91053861841474e-06	2.19720478697879e-05	1.39229209993396e-05	1.95547956664250e-05	3.06717491372405e-05	9.02506042975259e-06	1.48005695467150e-05	1.55301484620692e-05	2.11964496816248e-05	1.31005701649979e-05	1.58323842793060e-05	8.44620616590800e-06	1.67850933259848e-05	0.00122549815115165	1.21561516873964e-05	5.85397924556711e-06	2.20907770222181e-05
25	2.25841555623948e-05	1.36517740549494e-05	1.08434673739153e-05	8.69692511637078e-06	1.43436574311643e-05	8.19067903513148e-06	9.63575997047726e-06	6.47813448946948e-06	3.68109818798424e-06	2.68971555156709e-05	1.13854461214307e-05	7.58568267703790e-06	1.86196878101272e-05	3.57345706051655e-05	1.88121260682444e-05	6.03394591690457e-06	2.73450314261216e-06	3.39447852071276e-05	8.91612125393476e-06	1.12610304807182e-05	1.15343080131820e-05	1.83653234043167e-05	3.90714311860585e-05	9.87413888786348e-06	5.66746363033300e-06	9.09985323768197e-06	9.35749103651609e-06	5.91053860055022e-06	2.19720477011951e-05	1.39229193954057e-05	1.95547945571317e-05	3.06717501108190e-05	9.02506044208883e-06	1.48005695469735e-05	1.55301486072805e-05	2.11964497104294e-05	1.31005702891894e-05	1.58323844859025e-05	8.44620611122455e-06	1.67850939710716e-05	0.00128725269286155	1.21561511365083e-05	5.85397887236637e-06	2.20907779907598e-05
26	9.85984452463333e-06	1.37500269959362e-05	1.10743876404738e-05	6.88569288321229e-06	1.23046988116244e-05	8.54484133325632e-06	9.97776316543569e-06	5.56581270289440e-06	2.84358138355219e-06	2.71222924812588e-05	6.92660290047791e-06	8.42679945057436e-06	1.84362055130634e-05	3.36842586356865e-05	1.09347697977373e-05	6.10088537298853e-06	2.39618549856696e-06	3.69880758784923e-05	8.87067644719591e-06	1.20908856951575e-05	1.13936476175882e-05	1.20595772422288e-05	3.05939912499496e-05	9.35282034035179e-06	1.91972608716077e-06	7.67532410987041e-06	6.76006016835957e-06	4.80487144612371e-06	2.01704517696441e-05	6.79854730680090e-06	2.52424995524714e-05	1.34617851936342e-05	7.73145750901579e-06	7.89668040713458e-06	1.12305190522961e-05	1.13822988042332e-05	8.11577027447327e-06	1.13663249937628e-05	1.30291079342781e-05	1.41094240891746e-05	0.00132519359588586	1.05536105559925e-05	5.18865859647980e-06	1.84603787932239e-05
27	9.85983059392828e-06	1.37500270707491e-05	1.10744026406834e-05	6.88570813014028e-06	1.23047120043514e-05	8.54484381662146e-06	9.97779923615443e-06	5.56581314933510e-06	2.84358016041986e-06	2.71223138617934e-05	6.92659286408528e-06	8.42680325288633e-06	1.84362012862634e-05	3.36839505213431e-05	1.09347753804993e-05	6.10088537370086e-06	2.39684713466744e-06	3.69880788559410e-05	8.87067815020078e-06	1.20909538571014e-05	1.13936463165264e-05	1.20595772478166e-05	3.05913122976254e-05	9.35284099669587e-06	1.91954667844324e-06	7.67532343838302e-06	6.76013463167749e-06	4.80487610781314e-06	2.01704490791802e-05	6.79854555883296e-06	2.52425020562613e-05	1.34617845152379e-05	7.73149395673647e-06	7.89668944854559e-06	1.12305155779932e-05	1.13822972303271e-05	8.11577046942177e-06	1.13663433347473e-05	1.30291281888600e-05	1.41094199361701e-05	0.00134702101604577	1.05536115224600e-05	5.18868933017867e-06	1.84615754951044e-05
28	9.85983059390603e-06	1.37500270707491e-05	1.10744026410784e-05	6.88570813541664e-06	1.23047120048256e-05	8.54484381662661e-06	9.97779919099922e-06	5.56581314933554e-06	2.84358016040450e-06	2.71223138618653e-05	6.92659286396918e-06	8.42680325289523e-06	1.84362012862445e-05	3.36839504902098e-05	1.09347753805320e-05	6.10088537370086e-06	2.39684735926831e-06	3.69880788559431e-05	8.87067815020156e-06	1.20909538414356e-05	1.13936463165240e-05	1.20595772478166e-05	3.05913111304005e-05	9.35284099907810e-06	1.91954664489860e-06	7.67532343838201e-06	6.76013464599080e-06	4.80487610783102e-06	2.01704490882925e-05	6.79854555883137e-06	2.52425020562632e-05	1.34617845152378e-05	7.73149395752835e-06	7.89668944858269e-06	1.12305155781670e-05	1.13822972303263e-05	8.11577046942151e-06	1.13663433378036e-05	1.30291281890341e-05	1.41094199361616e-05	0.00134954393987425	1.05536115224148e-05	5.18868933125352e-06	1.84615754833331e-05
29	9.85983059390603e-06	1.37500270707491e-05	1.10744026410788e-05	6.88570813541772e-06	1.23047120048256e-05	8.54484381662661e-06	9.97779919097340e-06	5.56581314933554e-06	2.84358016040450e-06	2.71223138618653e-05	6.92659286396918e-06	8.42680325289523e-06	1.84362012862445e-05	3.36839504902065e-05	1.09347753805320e-05	6.10088537370086e-06	2.39684735858219e-06	3.69880788559431e-05	8.87067815020156e-06	1.20909538414268e-05	1.13936463165240e-05	1.20595772478166e-05	3.05913111296506e-05	9.35284099907859e-06	1.91954664488877e-06	7.67532343838201e-06	6.76013464599338e-06	4.80487610783102e-06	2.01704490882931e-05	6.79854555883137e-06	2.52425020562632e-05	1.34617845152378e-05	7.73149395752835e-06	7.89668944858269e-06	1.12305155781670e-05	1.13822972303263e-05	8.11577046942151e-06	1.13663433378039e-05	1.30291281890341e-05	1.41094199361616e-05	0.00135200862885794	1.05536115224149e-05	5.18868933125346e-06	1.84615754833325e-05
30	9.85983059390603e-06	1.37500270707491e-05	1.10744026410788e-05	6.88570813541772e-06	1.23047120048256e-05	8.54484381662661e-06	9.97779919097340e-06	5.56581314933554e-06	2.84358016040450e-06	2.71223138618653e-05	6.92659286396918e-06	8.42680325289523e-06	1.84362012862445e-05	3.36839504902065e-05	1.09347753805320e-05	6.10088537370086e-06	2.39684735857924e-06	3.69880788559431e-05	8.87067815020156e-06	1.20909538414268e-05	1.13936463165240e-05	1.20595772478166e-05	3.05913111296505e-05	9.35284099907859e-06	1.91954664488876e-06	7.67532343838201e-06	6.76013464599338e-06	4.80487610783102e-06	2.01704490882931e-05	6.79854555883137e-06	2.52425020562632e-05	1.34617845152378e-05	7.73149395752835e-06	7.89668944858269e-06	1.12305155781670e-05	1.13822972303263e-05	8.11577046942151e-06	1.13663433378039e-05	1.30291281890341e-05	1.41094199361616e-05	0.00135365310204090	1.05536115224149e-05	5.18868933125346e-06	1.84615754833325e-05
31	9.85981096640943e-06	1.37500270672796e-05	1.10742174984420e-05	6.88600716545265e-06	1.23046871504884e-05	8.54484996113437e-06	9.97822835151360e-06	5.56581180824266e-06	2.84357322912136e-06	2.71222917458239e-05	6.92656509039605e-06	8.42680942690636e-06	1.84361985591015e-05	3.36838188179241e-05	1.09347621476851e-05	6.10088538820943e-06	2.39696435470236e-06	3.69880813567677e-05	8.87067747547971e-06	1.20903028356129e-05	1.13936476795270e-05	1.20595772517880e-05	3.05935629360566e-05	9.35281336148012e-06	1.91921137676298e-06	7.67531492620903e-06	6.76018151405565e-06	4.80487390276639e-06	2.01702472406034e-05	6.79854659604901e-06	2.52425042710311e-05	1.34617850259634e-05	7.73157476937281e-06	7.89668041373553e-06	1.12305122544912e-05	1.13822986092485e-05	8.11577261551471e-06	1.13663829338951e-05	1.30291676103830e-05	1.41094245848084e-05	0.00136101918505463	1.05536247684259e-05	5.18874384418447e-06	1.84617894701726e-05
32	9.85981096636506e-06	1.37500270672796e-05	1.10742174964589e-05	6.88600720034180e-06	1.23046871501725e-05	8.54484996114194e-06	9.97822841359636e-06	5.56581180824254e-06	2.84357322900730e-06	2.71222917457547e-05	6.92656509021197e-06	8.42680942692828e-06	1.84361985591006e-05	3.36838187917795e-05	1.09347621476312e-05	6.10088538820943e-06	2.39696424512301e-06	3.69880813567672e-05	8.87067747547948e-06	1.20903027385438e-05	1.13936476795292e-05	1.20595772517880e-05	3.05935635477446e-05	9.35281335981404e-06	1.91921131855576e-06	7.67531492618790e-06	6.76018152013750e-06	4.80487390275275e-06	2.01702472257017e-05	6.79854659605040e-06	2.52425042710323e-05	1.34617850259634e-05	7.73157477088515e-06	7.89668041370802e-06	1.12305122540839e-05	1.13822986092490e-05	8.11577261551501e-06	1.13663829347518e-05	1.30291676105060e-05	1.41094245848168e-05	0.00137992128516438	1.05536247685261e-05	5.18874384551678e-06	1.84617894810971e-05
33	9.85981096636506e-06	1.37500270672796e-05	1.10742174964589e-05	6.88600720034667e-06	1.23046871501725e-05	8.54484996114194e-06	9.97822841360396e-06	5.56581180824254e-06	2.84357322900730e-06	2.71222917457547e-05	6.92656509021197e-06	8.42680942692828e-06	1.84361985591006e-05	3.36838187917773e-05	1.09347621476312e-05	6.10088538820943e-06	2.39696424537272e-06	3.69880813567672e-05	8.87067747547948e-06	1.20903027385253e-05	1.13936476795292e-05	1.20595772517880e-05	3.05935635478486e-05	9.35281335981408e-06	1.91921131854448e-06	7.67531492618790e-06	6.76018152013831e-06	4.80487390275275e-06	2.01702472257000e-05	6.79854659605040e-06	2.52425042710323e-05	1.34617850259634e-05	7.73157477088555e-06	7.89668041370802e-06	1.12305122540839e-05	1.13822986092490e-05	8.11577261551501e-06	1.13663829347520e-05	1.30291676105060e-05	1.41094245848168e-05	0.00141698577500377	1.05536247685261e-05	5.18874384551698e-06	1.84617894810977e-05
34	9.85981096636506e-06	1.37500270672796e-05	1.10742174964589e-05	6.88600720034667e-06	1.23046871501725e-05	8.54484996114194e-06	9.97822841360387e-06	5.56581180824254e-06	2.84357322900730e-06	2.71222917457547e-05	6.92656509021197e-06	8.42680942692828e-06	1.84361985591006e-05	3.36838187917773e-05	1.09347621476312e-05	6.10088538820943e-06	2.39696424537382e-06	3.69880813567672e-05	8.87067747547948e-06	1.20903027385253e-05	1.13936476795292e-05	1.20595772517880e-05	3.05935635478488e-05	9.35281335981408e-06	1.91921131854448e-06	7.67531492618790e-06	6.76018152013831e-06	4.80487390275275e-06	2.01702472257000e-05	6.79854659605040e-06	2.52425042710323e-05	1.34617850259634e-05	7.73157477088555e-06	7.89668041370802e-06	1.12305122540839e-05	1.13822986092490e-05	8.11577261551501e-06	1.13663829347520e-05	1.30291676105060e-05	1.41094245848168e-05	0.00148253740132948	1.05536247685261e-05	5.18874384551698e-06	1.84617894810977e-05
35	9.85981096636506e-06	1.37500270672796e-05	1.10742174964589e-05	6.88600720034667e-06	1.23046871501725e-05	8.54484996114194e-06	9.97822841360387e-06	5.56581180824254e-06	2.84357322900730e-06	2.71222917457547e-05	6.92656509021197e-06	8.42680942692828e-06	1.84361985591006e-05	3.36838187917773e-05	1.09347621476312e-05	6.10088538820943e-06	2.39696424537382e-06	3.69880813567672e-05	8.87067747547948e-06	1.20903027385253e-05	1.13936476795292e-05	1.20595772517880e-05	3.05935635478488e-05	9.35281335981408e-06	1.91921131854448e-06	7.67531492618790e-06	6.76018152013831e-06	4.80487390275275e-06	2.01702472257000e-05	6.79854659605040e-06	2.52425042710323e-05	1.34617850259634e-05	7.73157477088555e-06	7.89668041370802e-06	1.12305122540839e-05	1.13822986092490e-05	8.11577261551501e-06	1.13663829347520e-05	1.30291676105060e-05	1.41094245848168e-05	0.00156076601789151	1.05536247685261e-05	5.18874384551698e-06	1.84617894810977e-05
36	9.85981096627888e-06	1.37500270672796e-05	1.10742174910901e-05	6.88600724228340e-06	1.23046871504797e-05	8.54484996116055e-06	9.97822862755911e-06	5.56581180824238e-06	2.84357322894117e-06	2.71222917458491e-05	6.92656508976566e-06	8.42680942695340e-06	1.84361985591002e-05	3.36838187567501e-05	1.09347621476790e-05	6.10088538820943e-06	2.39696412794051e-06	3.69880813567671e-05	8.87067747547971e-06	1.20903025565462e-05	1.13936476795273e-05	1.20595772517880e-05	3.05935624896779e-05	9.35281336165512e-06	1.91921101342000e-06	7.67531492616966e-06	6.76018152125506e-06	4.80487390276500e-06	2.01702472315806e-05	6.79854659604781e-06	2.52425042710328e-05	1.34617850259632e-05	7.73157477416398e-06	7.89668041373460e-06	1.12305122544465e-05	1.13822986092491e-05	8.11577261551470e-06	1.13663829355502e-05	1.30291676107701e-05	1.41094245848097e-05	0.00159404798878209	1.05536247684151e-05	5.18874384790969e-06	1.84617894710912e-05
37	9.85981096627888e-06	1.37500270672796e-05	1.10742174910902e-05	6.88600724228778e-06	1.23046871504797e-05	8.54484996116055e-06	9.97822862760300e-06	5.56581180824238e-06	2.84357322894117e-06	2.71222917458491e-05	6.92656508976566e-06	8.42680942695340e-06	1.84361985591002e-05	3.36838187567453e-05	1.09347621476790e-05	6.10088538820943e-06	2.39696412765761e-06	3.69880813567671e-05	8.87067747547971e-06	1.20903025565111e-05	1.13936476795273e-05	1.20595772517880e-05	3.05935624889600e-05	9.35281336165561e-06	1.91921101336562e-06	7.67531492616966e-06	6.76018152125537e-06	4.80487390276500e-06	2.01702472315816e-05	6.79854659604781e-06	2.52425042710328e-05	1.34617850259632e-05	7.73157477416398e-06	7.89668041373460e-06	1.12305122544465e-05	1.13822986092491e-05	8.11577261551470e-06	1.13663829355507e-05	1.30291676107701e-05	1.41094245848097e-05	0.00159569379786513	1.05536247684152e-05	5.18874384790981e-06	1.84617894710905e-05
38	9.85981096627888e-06	1.37500270672796e-05	1.10742174910902e-05	6.88600724228778e-06	1.23046871504797e-05	8.54484996116055e-06	9.97822862760300e-06	5.56581180824238e-06	2.84357322894117e-06	2.71222917458491e-05	6.92656508976566e-06	8.42680942695340e-06	1.84361985591002e-05	3.36838187567453e-05	1.09347621476790e-05	6.10088538820943e-06	2.39696412765645e-06	3.69880813567671e-05	8.87067747547971e-06	1.20903025565110e-05	1.13936476795273e-05	1.20595772517880e-05	3.05935624889596e-05	9.35281336165561e-06	1.91921101336568e-06	7.67531492616966e-06	6.76018152125537e-06	4.80487390276500e-06	2.01702472315816e-05	6.79854659604781e-06	2.52425042710328e-05	1.34617850259632e-05	7.73157477416398e-06	7.89668041373460e-06	1.12305122544465e-05	1.13822986092491e-05	8.11577261551470e-06	1.13663829355507e-05	1.30291676107701e-05	1.41094245848097e-05	0.00159581868711586	1.05536247684152e-05	5.18874384790981e-06	1.84617894710905e-05
39	9.85981096627888e-06	1.37500270672796e-05	1.10742174910902e-05	6.88600724228778e-06	1.23046871504797e-05	8.54484996116055e-06	9.97822862760300e-06	5.56581180824238e-06	2.84357322894117e-06	2.71222917458491e-05	6.92656508976566e-06	8.42680942695340e-06	1.84361985591002e-05	3.36838187567453e-05	1.09347621476790e-05	6.10088538820943e-06	2.39696412765645e-06	3.69880813567671e-05	8.87067747547971e-06	1.20903025565110e-05	1.13936476795273e-05	1.20595772517880e-05	3.05935624889596e-05	9.35281336165561e-06	1.91921101336568e-06	7.67531492616966e-06	6.76018152125537e-06	4.80487390276500e-06	2.01702472315816e-05	6.79854659604781e-06	2.52425042710328e-05	1.34617850259632e-05	7.73157477416398e-06	7.89668041373460e-06	1.12305122544465e-05	1.13822986092491e-05	8.11577261551470e-06	1.13663829355507e-05	1.30291676107701e-05	1.41094245848097e-05	0.00159583177161597	1.05536247684152e-05	5.18874384790981e-06	1.84617894710905e-05
40	9.85981096627888e-06	1.37500270672796e-05	1.10742174910902e-05	6.88600724228778e-06	1.23046871504797e-05	8.54484996116055e-06	9.97822862760300e-06	5.56581180824238e-06	2.84357322894117e-06	2.71222917458491e-05	6.92656508976566e-06	8.42680942695340e-06	1.84361985591002e-05	3.36838187567453e-05	1.09347621476790e-05	6.10088538820943e-06	2.39696412765645e-06	3.69880813567671e-05	8.87067747547971e-06	1.20903025565110e-05	1.13936476795273e-05	1.20595772517880e-05	3.05935624889596e-05	9.35281336165561e-06	1.91921101336568e-06	7.67531492616966e-06	6.76018152125537e-06	4.80487390276500e-06	2.01702472315816e-05	6.79854659604781e-06	2.52425042710328e-05	1.34617850259632e-05	7.73157477416398e-06	7.89668041373460e-06	1.12305122544465e-05	1.13822986092491e-05	8.11577261551470e-06	1.13663829355507e-05	1.30291676107701e-05	1.41094245848097e-05	0.00159583100824819	1.05536247684152e-05	5.18874384790981e-06	1.84617894710905e-05

==> data/mse_std.txt <==
0	3.10419514417737	2.72456763978983	0.986152234715766	2.82319697888882	1.67989653663341	3.27668444121147	3.20874015389080	1.96752680281923	0.961036067821623	2.79364605894577	1.78372136105122	2.76220078283638	1.17589619083791	3.17389850335775	3.17733992362213	3.29921971965284	3.18895228636532	1.87617311136804	0.665001049269416	1.99828249535881	1.21865640714239	1.38742408752310	3.10998225930967	1.27735121042204	1.68295278781437	1.73929807566066	2.44609981310172	3.26559321782844	0.734171970898477	2.96596455116970	0.924875758973303	1.31257444751436	3.22178572892443	3.29525328939745	3.18505587302808	0.759316166360528	0.658132800066119	1.56972902470873	1.49020123552904	0.883548907934111	1.98377275663991	1.97331844756653	0.797125844927201	3.16447941410084
1	2.81194550370337	2.42426365387232	0.687739329379216	2.52439839455230	1.38539892878517	2.97421671758556	2.90605080314945	1.66012155279013	0.662848895867484	2.50007330836681	1.48157169511469	2.46907529205659	0.880726324286835	2.87342824869590	2.87404963309827	2.99311536746205	2.88902990889096	1.56496961261910	0.363185537142931	1.69677141761753	0.922694380856815	1.08712440990423	2.81307506061990	0.977645587876557	1.37045990985814	1.43462922574067	2.13974318108158	2.97152813758696	0.429175600379173	2.66499590502735	0.627565303487394	1.01649224675976	2.91105054680187	2.99071819754308	2.88296651989093	0.458046793044411	0.359264654823081	1.26495594089621	1.19243591095668	0.589326961302104	1.68350228239102	1.66761287218328	0.498688957677067	2.86448498317680
2	3.16390355534236	2.47411328569063	0.617348178660621	2.61969524834402	1.62338580059150	3.57449224001171	3.42483755107144	1.85936796311192	0.588233102686589	2.57223199366068	1.71944647120216	2.51952220225071	0.970279296860698	3.31566207103394	3.30379828578042	3.62674873799296	3.35851459822593	1.77891936175606	0.101857013791076	1.88078368790951	1.04964142953456	1.27700982541792	3.17686856632464	1.10860868917215	1.61788631787188	1.67974278472843	2.17450194486458	3.52947553996661	0.189227202104310	2.84633245211483	0.512443155210297	1.16920331439475	3.46524849855242	3.63377137146604	3.33133122653605	0.233810296928953	0.0979827308417814	1.51898847766612	1.42858497083760	0.446525381780781	1.81422080150371	1.86025775457151	0.298984514576005	3.28809041694172
3	3.45764200637768	2.33428555445215	0.530164973259278	2.54791937809868	1.88129634724000	3.91130806617962	3.78340847184503	1.98311693275357	0.485800627497136	2.47781267432723	1.93955104442043	2.39882576774490	1.14611572883124	3.66118275332876	3.63963659139231	3.95679141338504	3.70878180551892	1.95916288305779	0.0102701307293469	1.98751856417903	1.26166249045255	1.59916034711002	3.47319594870164	1.35807809194889	1.89033372318868	1.91720102897305	2.06919538033749	3.87105308729958	0.0501695827763332	2.92722281452599	0.374716458614536	1.43872711042409	3.82844497509616	3.95676969782746	3.69101786565430	0.0779464398665697	0.0102716303043451	1.82148632322853	1.73857139195483	0.287311650945916	1.89872651165534	1.98320713917629	0.128164975792179	3.61940532163495
4	3.78700496294269	2.16320647647222	0.393557344159838	2.42416268276009	1.99409149587353	4.00526543897320	3.96790387030793	2.00679486790645	0.335080966575699	2.32632538570103	2.00769841370647	2.22974584629914	1.41714153394010	3.91555291210019	3.91079850240453	4.01395461852374	3.94387438603277	2.00517287891983	0.000289569813493146	2.00714497315524	1.56127744557270	1.87829764908353	3.78902523000242	1.69042184101259	1.99723359717154	1.99895100907020	2.01820124954663	4.00435462345401	0.00472585931673989	3.07147738061920	0.207189668920505	1.74703131397012	3.98949923070988	4.01100314966582	3.93044001590612	0.0109318448134713	0.000342623083415670	1.97781653399765	1.95251958177008	0.121678905327974	1.95400220340118	2.00606007108096	0.0257124572450956	3.89875341367607
5	3.97587053680076	2.04999206968282	0.227371111528310	2.26099236072183	2.00518333854890	4.01314999595829	4.00486168545163	2.00778161139200	0.159693223053550	2.15761458267924	2.01308567827824	2.07986401765079	1.73591020439564	3.99774322793714	4.00902681058552	4.01607344297763	4.01251835872519	2.00798652330414	1.30408236925083e-05	2.00797993447025	1.85596357709397	1.99302514095684	3.96636904537537	1.93385282579488	2.00939711218702	2.00632019087635	2.01063403601439	4.01857889738374	0.000192816860510399	3.28365184180778	0.0661369876709994	1.95621925256851	4.01582892882194	4.01295540079104	4.00621328309514	0.000462014820896506	1.27551164064071e-05	2.00605915575404	2.00329849162707	0.0239902571669124	1.98690609648284	2.00755785140596	0.00163304090488464	4.00244485025586
6	4.01635642398701	2.01407957761352	0.0794557228628977	2.10534611626867	2.00546841996698	4.01329668245032	4.00662609888493	2.00774656719912	0.0374333757012989	2.04339593467304	2.01305554422684	2.01289974858685	1.95076598563395	4.00459498847905	4.01830341554911	4.01609073141160	4.01775730351888	2.00795418748016	9.02194342991245e-06	2.00798178780883	1.99177616425890	2.00488117722764	3.99967228716903	2.00682151924666	2.00966849627523	2.00637723914627	2.01048938475932	4.01908549675259	4.18571836868784e-05	3.58374318932572	0.00807031667974714	2.00746484442759	4.01705112372458	4.01295299005369	4.01221771504173	4.14618042402961e-05	8.75899503788676e-06	2.00681313809214	2.00504089167971	0.00156913935637372	2.00549579659294	2.00786405566155	9.92691293394676e-05	4.01169782920366
7	4.01862294888456	2.01133573747065	0.0109915160289421	2.02411888869505	2.00542119286603	4.01329415018319	4.00669966174745	2.00773502861860	0.00288828969384966	2.00892558882573	2.01300954623784	2.00407994160542	2.00434759325117	4.00485843282023	4.01854803224425	4.01608777685575	4.01793612070415	2.00792486065003	9.11402562748552e-06	2.00797135303212	2.01077646374423	2.00506353038283	4.00101045592975	2.01228806648607	2.00961648033368	2.00629403248678	2.01058947131058	4.01911648507919	2.74858626773362e-05	3.87275226202078	0.000456511393270242	2.00973439726490	4.01710602835267	4.01294836321033	4.01243927627374	2.12073356705297e-05	1.11797195742971e-05	2.00669778926976	2.00496264909547	5.99249213311543e-05	2.01609459817325	2.00800141000312	2.78581573570003e-05	4.01376649846687
8	4.01872475915994	2.01148341343348	0.000544092074142332	2.00928079082435	2.00539598163817	4.01329269271883	4.00670778032854	2.00773201255056	0.000144620350965278	2.00627116168145	2.01299194654610	2.00443333112403	2.00761852892176	4.00487455087533	4.01855627476879	4.01608759186792	4.01795136938228	2.00791406613747	9.02980724088365e-06	2.00796719339830	2.01100568001143	2.00497236619787	4.00103493808119	2.01227045717024	2.00959513728410	2.00625404188418	2.01064859464979	4.01912135561054	2.38416892339005e-05	3.99688451702908	6.90455529024880e-05	2.00960225329495	4.01711228375992	4.01294779868507	4.01245688564881	2.04803126497621e-05	1.23343462272643e-05	2.00664687035690	2.00492165159800	9.21470498212357e-06	2.02276133066114	2.00806914368835	1.92034602221009e-05	4.01463060328062
9	4.01873516753437	2.01164461236324	3.10812256879385e-05	2.00836291695861	2.00538626149537	4.01329221490013	4.00670935891427	2.00773113247416	1.79399699533037e-05	2.00627591435888	2.01298539698480	2.00460487427585	2.00744219221852	4.00487610583489	4.01855759837806	4.01608771722125	4.01795417758754	2.00791012962849	8.96640707034533e-06	2.00796564699701	2.01086983573835	2.00493239379495	4.00103318024325	2.01220292982822	2.00958793591569	2.00623724396437	2.01067255892944	4.01912252412289	2.26466243019469e-05	4.01326728219573	2.82988198450733e-05	2.00951883386004	4.01711336477810	4.01294776450509	4.01245983422819	2.08626790717670e-05	1.28012225418385e-05	2.00662751126126	2.00490601289564	1.19448240946710e-05	2.02692467071674	2.00811668602925	1.69920615893589e-05	4.01493045581976
10	4.01873643505431	2.01170512715759	7.85176806633031e-06	2.00837562111803	2.00538264959868	4.01329205439766	4.00670975635760	2.00773085166677	6.31054830536962e-06	2.00639402314174	2.01298295155708	2.00466944613402	2.00736374672151	4.00487613190944	4.01855794040838	4.01608779556811	4.01795480384573	2.00790867849218	8.93654309486836e-06	2.00796507367360	2.01080965424318	2.00491682729891	4.00103195683048	2.01217625184098	2.00958551287716	2.00623038512403	2.01068173056220	4.01912286932663	2.22213490160731e-05	4.01377356864479	2.15369560893730e-05	2.00948481878064	4.01711360571433	4.01294777362796	4.01246053185733	2.10705930671875e-05	1.29842639697284e-05	2.00662014094880	2.00490023268369	1.48200744333900e-05	2.02937913319480	2.00814369615802	1.58377832929772e-05	4.01527613991456
11	4.01873649347108	2.01172712992852	8.25054486054615e-06	2.00839608555218	2.00538131674366	4.01329199891644	4.00670987685880	2.00773075766698	4.35581729337150e-06	2.00643779225356	2.01298203620681	2.00469233385156	2.00733460241746	4.00487604957248	4.01855804397205	4.01608782990405	4.01795496782578	2.00790814066990	8.92414765021590e-06	2.00796486093610	2.01078620918423	2.00491083993401	4.00103146391050	2.01216648394052	2.00958469302969	2.00622761019527	2.01068519571746	4.01912298350712	2.20650424877280e-05	4.01379221770847	2.01204345241471e-05	2.00947142463801	4.01711367153815	4.01294777931956	4.01246073473853	2.11517154580293e-05	1.30554468887743e-05	2.00661732453775	2.00489811561358	1.60600250001802e-05	2.03077240715062	2.00818597051967	1.53308705679999e-05	4.01548528434537
12	4.01873644510782	2.01173517701460	9.59345367162801e-06	2.00840547342369	2.00538082576221	4.01329197944125	4.00670991833379	2.00773072549216	3.89451204792302e-06	2.00645351465155	2.01298169320837	2.00470059157372	2.00732368730303	4.00487600188526	4.01855807896271	4.01608784358664	4.01795501821356	2.00790794090979	8.91923388269115e-06	2.00796478195869	2.01077728333084	2.00490854144238	4.00103128254018	2.01216295969716	2.00958441471790	2.00622649145502	2.01068649995230	4.01912302332521	2.20068589494674e-05	4.01379436643017	1.97440617017360e-05	2.00946619654863	4.01711369183646	4.01294778154959	4.01246080018843	2.11808619160066e-05	1.30830692746342e-05	2.00661624665963	2.00489734296692	1.65251469495476e-05	2.03161188886120	2.00818717543725	1.49840774662644e-05	4.01554215596958
13	4.01873641473305	2.01173813316507	1.03109893078875e-05	2.00840897670492	2.00538064499932	4.01329197255480	4.00670993365747	2.00773071437129	3.75632461173755e-06	2.00645913779173	2.01298156462600	2.00470361602653	2.00731958644159	4.00487598058658	4.01855809163714	4.01608784885828	4.01795503563502	2.00790786665254	8.91732155243979e-06	2.00796475263294	2.01077390822765	2.00490765946009	4.00103121750881	2.01216169394648	2.00958432009333	2.00622604106306	2.01068699022833	4.01912303752352	2.19850957535985e-05	4.01379484709063	1.96235074502452e-05	2.00946416256484	4.01711369846078	4.01294778233185	4.01246082224842	2.11910564429841e-05	1.30937827621157e-05	2.00661583391872	2.00489706140080	1.66927686888507e-05	2.03223458920176	2.00820435275139	1.48159738388666e-05	4.01556425150391
14	4.01873640104381	2.01173922133823	1.06258013130831e-05	2.00841021477474	2.00538057846123	4.01329197011162	4.00670993951709	2.00773071051140	3.70886347411339e-06	2.00646114590574	2.01298151641562	2.00470473218253	2.00731804496049	4.00487597178628	4.01855809640168	4.01608785086301	4.01795504207939	2.00790783904008	8.91658300772936e-06	2.00796474174292	2.01077263505596	2.00490732106999	4.00103119438354	2.01216124010980	2.00958428789921	2.00622585984627	2.01068717444647	4.01912304263167	2.19769407033972e-05	4.01379498938762	1.95806308260825e-05	2.00946337231732	4.01711370067391	4.01294778259618	4.01246082981154	2.11945885177977e-05	1.30979377955248e-05	2.00661567584293	2.00489695885766	1.67524043954770e-05	2.03263735102799	2.00820178694423	1.46333891172709e-05	4.01557475533228
15	4.01873639541392	2.01173962223816	1.07558453884315e-05	2.00841064383489	2.00538055397057	4.01329196924355	4.00670994179263	2.00773070916932	3.69152742928162e-06	2.00646186262358	2.01298149833864	2.00470514548675	2.00731746556583	4.00487596825383	4.01855809822471	4.01608785162143	4.01795504454335	2.00790782877122	8.91629870517966e-06	2.00796473769885	2.01077215520701	2.00490719124641	4.00103118618247	2.01216107749297	2.00958427694250	2.00622578695065	2.01068724365420	4.01912304447586	2.19738828470572e-05	4.01379503667700	1.95646448272253e-05	2.00946306546421	4.01711370142015	4.01294778268426	4.01246083242130	2.11958080453557e-05	1.30995492979929e-05	2.00661561529762	2.00489692152256	1.67735315543288e-05	2.03280752169406	2.00820560969559	1.45439832411190e-05	4.01561967318671
16	4.01873639317344	2.01173976998608	1.08084057700923e-05	2.00841079133954	2.00538054495654	4.01329196893492	4.00670994268226	2.00773070870232	3.68504044459675e-06	2.00646211836994	2.01298149156034	2.00470529875102	2.00731724781287	4.00487596685211	4.01855809892779	4.01608785190773	4.01795504549954	2.00790782495214	8.91618941396320e-06	2.00796473619704	2.01077197441506	2.00490714144050	4.00103118327667	2.01216101924005	2.00958427321308	2.00622575763083	2.01068726965291	4.01912304514258	2.19727359849037e-05	4.01379505307953	1.95585698606386e-05	2.00946294634181	4.01711370167268	4.01294778271345	4.01246083332405	2.11962285760346e-05	1.31001743290507e-05	2.00661559210740	2.00489690793070	1.67810058169151e-05	2.03287107359407	2.00822105271827	1.45248744039990e-05	4.01561967198110
17	4.01873639229315	2.01173982444455	1.08294731442005e-05	2.00841084187386	2.00538054163887	4.01329196882516	4.00670994303106	2.00773070853977	3.68259147594433e-06	2.00646220961964	2.01298148901867	2.00470535561990	2.00731716598088	4.00487596629849	4.01855809919986	4.01608785201572	4.01795504587299	2.00790782353176	8.91614742506383e-06	2.00796473563932	2.01077190630679	2.00490712233296	4.00103118224738	2.01216099837477	2.00958427194361	2.00622574583840	2.01068727941942	4.01912304538373	2.19723058126292e-05	4.01379505885268	1.95562441755394e-05	2.00946290010235	4.01711370175825	4.01294778272310	4.01246083363661	2.11963735186413e-05	1.31004167563054e-05	2.00661558322495	2.00489690298280	1.67836488146230e-05	2.03284420842286	2.00822301303418	1.45435633237966e-05	4.01563851108223
18	4.01873639194905	2.01173984451849	1.08378901045458e-05	2.00841085916013	2.00538054041779	4.01329196878613	4.00670994316797	2.00773070848318	3.68166402547501e-06	2.00646224217613	2.01298148806561	2.00470537672646	2.00731713522941	4.00487596608025	4.01855809930530	4.01608785205644	4.01795504601924	2.00790782300350	8.91613129726874e-06	2.00796473543221	2.01077188065012	2.00490711500257	4.00103118188282	2.01216099090147	2.00958427151147	2.00622574109556	2.01068728308821	4.01912304547098	2.19721444560646e-05	4.01379506089444	1.95553513339050e-05	2.00946288215445	4.01711370178726	4.01294778272629	4.01246083374487	2.11964234664287e-05	1.31005107862936e-05	2.00661557982273	2.00489690118164	1.67845832752337e-05	2.03280937852606	2.00822530569875	1.45435220513042e-05	4.01563851104362
19	4.01873639181483	2.01173985191810	1.08412486320401e-05	2.00841086506919	2.00538053996836	4.01329196877224	4.00670994322175	2.00773070846348	3.68131240544896e-06	2.00646225379163	2.01298148770824	2.00470538456086	2.00731712367360	4.00487596599428	4.01855809934619	4.01608785207179	4.01795504607658	2.00790782280703	8.91612510329616e-06	2.00796473535529	2.01077187098531	2.00490711219035	4.00103118175370	2.01216098822481	2.00958427136437	2.00622573918804	2.01068728446640	4.01912304550255	2.19720839309874e-05	4.01379506161766	1.95550082052952e-05	2.00946287518806	4.01711370179710	4.01294778272735	4.01246083378237	2.11964406774573e-05	1.31005472578183e-05	2.00661557851959	2.00489690052597	1.67849136484573e-05	2.03278399484213	2.00822362091066	1.45435069303880e-05	4.01563851102996
20	4.01873639176251	2.01173985464576	1.08425880806733e-05	2.00841086708850	2.00538053980295	4.01329196876730	4.00670994324287	2.00773070845662	3.68117904766642e-06	2.00646225793578	2.01298148757423	2.00470538746898	2.00731711933118	4.00487596596043	4.01855809936205	4.01608785207758	4.01795504609907	2.00790782273396	8.91612272457346e-06	2.00796473532673	2.01077186734462	2.00490711111148	4.00103118170797	2.01216098726614	2.00958427131430	2.00622573842085	2.01068728498411	4.01912304551397	2.19720612278655e-05	4.01379506187395	1.95548762848332e-05	2.00946287248412	4.01711370180044	4.01294778272770	4.01246083379536	2.11964466078854e-05	1.31005614041135e-05	2.00661557802045	2.00489690028730	1.67850304483326e-05	2.03274442589044	2.00822362499162	1.45435013918486e-05	4.01563851102513
21	4.01873639174213	2.01173985565123	1.08431221752397e-05	2.00841086777846	2.00538053974207	4.01329196876555	4.00670994325117	2.00773070845423	3.68112846323487e-06	2.00646225941431	2.01298148752398	2.00470538854849	2.00731711769940	4.00487596594710	4.01855809936820	4.01608785207976	4.01795504610790	2.00790782270678	8.91612181107024e-06	2.00796473531612	2.01077186597320	2.00490711069758	4.00103118169178	2.01216098692278	2.00958427129725	2.00622573811230	2.01068728517859	4.01912304551810	2.19720527118535e-05	4.01379506196479	1.95548255586318e-05	2.00946287143461	4.01711370180157	4.01294778272781	4.01246083379986	2.11964486513216e-05	1.31005668910774e-05	2.00661557782927	2.00489690020041	1.67850717414851e-05	2.03269183296120	2.00822362649830	1.45018872988493e-05	4.01563851102341
22	4.01873639173418	2.01173985602187	1.08433351248436e-05	2.00841086801420	2.00538053971966	4.01329196876492	4.00670994325443	2.00773070845340	3.68110927510711e-06	2.00646225994182	2.01298148750514	2.00470538894921	2.00731711708621	4.00487596594186	4.01855809937059	4.01608785208058	4.01795504611136	2.00790782269667	8.91612146026000e-06	2.00796473531218	2.01077186545659	2.00490711053880	4.00103118168604	2.01216098679980	2.00958427129145	2.00622573798820	2.01068728525164	4.01912304551960	2.19720495174698e-05	4.01379506199699	1.95548060522400e-05	2.00946287102725	4.01711370180195	4.01294778272785	4.01246083380142	2.11964493554215e-05	1.31005690193231e-05	2.00661557775604	2.00489690016879	1.67850863401497e-05	2.03264690669829	2.00822362705459	1.44816007341679e-05	4.01563851102281
23	4.01873639173109	2.01173985615850	1.08434200277173e-05	2.00841086809473	2.00538053971142	4.01329196876470	4.00670994325571	2.00773070845311	3.68110199641159e-06	2.00646226013002	2.01298148749808	2.00470538909797	2.00731711685580	4.00487596593979	4.01855809937151	4.01608785208089	4.01795504611272	2.00790782269292	8.91612132553912e-06	2.00796473531072	2.01077186526199	2.00490711047788	4.00103118168401	2.01216098675576	2.00958427128947	2.00622573793829	2.01068728527909	4.01912304552014	2.19720483192462e-05	4.01379506200841	1.95547985510406e-05	2.00946287086914	4.01711370180208	4.01294778272786	4.01246083380196	2.11964495980302e-05	1.31005698448123e-05	2.00661557772799	2.00489690015727	1.67850915013196e-05	2.03263782169037	2.00822362726000	1.44815942677387e-05	4.01563851102259
24	4.01873639172989	2.01173985620886	1.08434538780373e-05	2.00841086812225	2.00538053970838	4.01329196876462	4.00670994325621	2.00773070845301	3.68109923535063e-06	2.00646226019717	2.01298148749543	2.00470538915318	2.00731711676921	4.00487596593898	4.01855809937187	4.01608785208101	4.01795504611325	2.00790782269152	8.91612127380302e-06	2.00796473531018	2.01077186518868	2.00490711045451	4.00103118168329	2.01216098673998	2.00958427128880	2.00622573791822	2.01068728528940	4.01912304552033	2.19720478697879e-05	4.01379506201245	1.95547956664250e-05	2.00946287080777	4.01711370180213	4.01294778272786	4.01246083380215	2.11964496816248e-05	1.31005701649979e-05	2.00661557771725	2.00489690015308	1.67850933259848e-05	2.03266984795112	2.00822362733584	1.44815915585907e-05	4.01563851102252
25	4.01873639172942	2.01173985622742	1.08434673739153e-05	2.00841086813165	2.00538053970726	4.01329196876459	4.00670994325641	2.00773070845297	3.68109818798424e-06	2.00646226022112	2.01298148749443	2.00470538917368	2.00731711673667	4.00487596593866	4.01855809937201	4.01608785208105	4.01795504611346	2.00790782269100	8.91612125393476e-06	2.00796473530997	2.01077186516107	2.00490711044555	4.00103118168303	2.01216098673433	2.00958427128857	2.00622573791015	2.01068728529327	4.01912304552041	2.19720477011951e-05	4.01379506201388	1.95547945571317e-05	2.00946287078395	4.01711370180214	4.01294778272787	4.01246083380221	2.11964497104294e-05	1.31005702891894e-05	2.00661557771313	2.00489690015156	1.67850939710716e-05	2.03273160165511	2.00822299066070	1.44815904223827e-05	4.01563851102249
26	4.01873639172923	2.01173985623427	1.08434727546146e-05	2.00841086813486	2.00538053970685	4.01329196876458	4.00670994325649	2.00773070845296	3.68109779068147e-06	2.00646226022967	2.01298148749406	2.00470538918129	2.00731711672445	4.00487596593853	4.01855809937207	4.01608785208107	4.01795504611354	2.00790782269080	8.91612124630491e-06	2.00796473530990	2.01077186515067	2.00490711044211	4.00103118168294	2.01216098673231	2.00958427128849	2.00622573790690	2.01068728529472	4.01912304552043	2.19720476379555e-05	4.01379506201439	1.95547941305470e-05	2.00946287077470	4.01711370180215	4.01294778272787	4.01246083380224	2.11964497203539e-05	1.31005703373600e-05	2.00661557771156	2.00489690015100	1.67850941991338e-05	2.03278617495782	2.00822299065615	1.44815899454365e-05	4.01563851102248
27	4.01873639172916	2.01173985623679	1.08434748998555e-05	2.00841086813596	2.00538053970670	4.01329196876458	4.00670994325652	2.00773070845296	3.68109763997076e-06	2.00646226023272	2.01298148749392	2.00470538918412	2.00731711671985	4.00487596593848	4.01855809937209	4.01608785208108	4.01795504611357	2.00790782269073	8.91612124337512e-06	2.00796473530987	2.01077186514675	2.00490711044079	4.00103118168291	2.01216098673159	2.00958427128847	2.00622573790559	2.01068728529527	4.01912304552044	2.19720476142333e-05	4.01379506201457	1.95547939665016e-05	2.00946287077111	4.01711370180215	4.01294778272787	4.01246083380224	2.11964497237737e-05	1.31005703560437e-05	2.00661557771095	2.00489690015080	1.67850942797621e-05	2.03280910113505	2.00822299065448	1.44815897450782e-05	4.01563851102248
28	4.01873639172914	2.01173985623772	1.08434757551451e-05	2.00841086813633	2.00538053970665	4.01329196876458	4.00670994325653	2.00773070845296	3.68109758280102e-06	2.00646226023381	2.01298148749387	2.00470538918516	2.00731711671813	4.00487596593846	4.01855809937210	4.01608785208108	4.01795504611359	2.00790782269071	8.91612124224976e-06	2.00796473530986	2.01077186514527	2.00490711044028	4.00103118168290	2.01216098673133	2.00958427128846	2.00622573790507	2.01068728529548	4.01912304552044	2.19720476053360e-05	4.01379506201464	1.95547939034165e-05	2.00946287076972	4.01711370180215	4.01294778272787	4.01246083380225	2.11964497249517e-05	1.31005703632903e-05	2.00661557771072	2.00489690015073	1.67850943082676e-05	2.03281153226982	2.00822299065387	1.44815896608573e-05	4.01564926589895
29	4.01873639172913	2.01173985623806	1.08434760961419e-05	2.00841086813646	2.00538053970663	4.01329196876458	4.00670994325653	2.00773070845296	3.68109756111433e-06	2.00646226023419	2.01298148749385	2.00470538918555	2.00731711671748	4.00487596593846	4.01855809937210	4.01608785208108	4.01795504611359	2.00790782269070	8.91612124181783e-06	2.00796473530986	2.01077186514472	2.00490711044009	4.00103118168290	2.01216098673123	2.00958427128846	2.00622573790486	2.01068728529555	4.01912304552044	2.19720476019983e-05	4.01379506201466	1.95547938791571e-05	2.00946287076918	4.01711370180215	4.01294778272787	4.01246083380225	2.11964497253579e-05	1.31005703661018e-05	2.00661557771063	2.00489690015070	1.67850943183444e-05	2.03281160678968	2.00822299065365	1.44815896254359e-05	4.01564926589895
30	4.01873639172912	2.01173985623819	1.08434762320950e-05	2.00841086813651	2.00538053970662	4.01329196876458	4.00670994325654	2.00773070845296	3.68109755288772e-06	2.00646226023433	2.01298148749384	2.00470538918570	2.00731711671723	4.00487596593845	4.01855809937210	4.01608785208108	4.01795504611359	2.00790782269069	8.91612124165177e-06	2.00796473530986	2.01077186514451	2.00490711044001	4.00103118168290	2.01216098673120	2.00958427128845	2.00622573790477	2.01068728529558	4.01912304552045	2.19720476007468e-05	4.01379506201467	1.95547938698279e-05	2.00946287076897	4.01711370180215	4.01294778272787	4.01246083380225	2.11964497254979e-05	1.31005703671921e-05	2.00661557771060	2.00489690015069	1.67850943219075e-05	2.03281161143756	2.00822299065357	1.44815896105316e-05	4.01564926589895
31	4.01873639172912	2.01173985623824	1.08434762862980e-05	2.00841086813652	2.00538053970661	4.01329196876458	4.00670994325654	2.00773070845296	3.68109754976718e-06	2.00646226023438	2.01298148749384	2.00470538918575	2.00731711671714	4.00487596593845	4.01855809937210	4.01608785208108	4.01795504611359	2.00790782269069	8.91612124158794e-06	2.00796473530986	2.01077186514443	2.00490711043998	4.00103118168290	2.01216098673119	2.00958427128845	2.00622573790474	2.01068728529559	4.01912304552045	2.19720476002768e-05	4.01379506201467	1.95547938662403e-05	2.00946287076889	4.01711370180215	4.01294778272787	4.01246083380225	2.11964497255465e-05	1.31005703676145e-05	2.00661557771059	2.00489690015068	1.67850943231668e-05	2.03281161276861	2.00822299065354	1.44815896042585e-05	4.01564926589895
32	4.01873639172912	2.01173985623825	1.08434763079081e-05	2.00841086813653	2.00538053970661	4.01329196876458	4.00670994325654	2.00773070845296	3.68109754858365e-06	2.00646226023440	2.01298148749384	2.00470538918577	2.00731711671711	4.00487596593845	4.01855809937210	4.01608785208108	4.01795504611359	2.00790782269069	8.91612124156346e-06	2.00796473530986	2.01077186514440	2.00490711043997	4.00103118168290	2.01216098673118	2.00958427128845	2.00622573790472	2.01068728529560	4.01912304552045	2.19720476001004e-05	4.01379506201467	1.95547938648607e-05	2.00946287076886	4.01711370180215	4.01294778272787	4.01246083380225	2.11964497255630e-05	1.31005703677787e-05	2.00661557771058	2.00489690015068	1.67850943236125e-05	2.03281161327462	2.00822299065353	1.44815896016171e-05	4.01564926589895
33	4.01873639172912	2.01173985623826	1.08434763165239e-05	2.00841086813653	2.00538053970661	4.01329196876458	4.00670994325654	2.00773070845296	3.68109754813471e-06	2.00646226023441	2.01298148749384	2.00470538918578	2.00731711671709	4.00487596593845	4.01855809937210	4.01608785208108	4.01795504611359	2.00790782269069	8.91612124155436e-06	2.00796473530986	2.01077186514439	2.00490711043997	4.00103118168289	2.01216098673118	2.00958427128845	2.00622573790472	2.01068728529560	4.01912304552045	2.19720476000344e-05	4.01379506201467	1.95547938643302e-05	2.00946287076884	4.01711370180215	4.01294778272787	4.01246083380225	2.11964497255686e-05	1.31005703678420e-05	2.00661557771058	2.00489690015068	1.67850943237698e-05	2.03281161347750	2.00822299065352	1.44815896005045e-05	4.01564926589895
34	4.01873639172912	2.01173985623826	1.08434763199591e-05	2.00841086813653	2.00538053970661	4.01329196876458	4.00670994325654	2.00773070845296	3.68109754796410e-06	2.00646226023441	2.01298148749384	2.00470538918578	2.00731711671709	4.00487596593845	4.01855809937210	4.01608785208108	4.01795504611359	2.00790782269069	8.91612124155053e-06	2.00796473530986	2.01077186514438	2.00490711043997	4.00103118168290	2.01216098673118	2.00958427128845	2.00622573790472	2.01068728529560	4.01912304552045	2.19720476000093e-05	4.01379506201467	1.95547938641261e-05	2.00946287076884	4.01711370180215	4.01294778272787	4.01246083380225	2.11964497255699e-05	1.31005703678667e-05	2.00661557771058	2.00489690015068	1.67850943238253e-05	2.03281161356278	2.00822299065352	1.44815896000356e-05	4.01564926589895
35	4.01873639172912	2.01173985623826	1.08434763213278e-05	2.00841086813653	2.00538053970661	4.01329196876458	4.00670994325654	2.00773070845296	3.68109754789960e-06	2.00646226023441	2.01298148749384	2.00470538918578	2.00731711671709	4.00487596593845	4.01855809937210	4.01608785208108	4.01795504611359	2.00790782269069	8.91612124154934e-06	2.00796473530986	2.01077186514438	2.00490711043997	4.00103118168290	2.01216098673118	2.00958427128845	2.00622573790472	2.01068728529560	4.01912304552045	2.19720476000003e-05	4.01379506201467	1.95547938640475e-05	2.00946287076884	4.01711370180215	4.01294778272787	4.01246083380225	2.11964497255710e-05	1.31005703678766e-05	2.00661557771058	2.00489690015068	1.67850943238450e-05	2.03281161360100	2.00822299065352	1.44815895998383e-05	4.01564926589895
36	4.01873639172912	2.01173985623826	1.08434763218746e-05	2.00841086813653	2.00538053970661	4.01329196876458	4.00670994325654	2.00773070845296	3.68109754787504e-06	2.00646226023441	2.01298148749384	2.00470538918578	2.00731711671709	4.00487596593845	4.01855809937210	4.01608785208108	4.01795504611359	2.00790782269069	8.91612124154880e-06	2.00796473530986	2.01077186514438	2.00490711043997	4.00103118168290	2.01216098673118	2.00958427128845	2.00622573790471	2.01068728529560	4.01912304552045	2.19720475999970e-05	4.01379506201467	1.95547938640176e-05	2.00946287076884	4.01711370180215	4.01294778272787	4.01246083380225	2.11964497255711e-05	1.31005703678801e-05	2.00661557771058	2.00489690015068	1.67850943238520e-05	2.03281161361966	2.00822299065352	1.44815895997553e-05	4.01564926589895
37	4.01873639172912	2.01173985623826	1.08434763220922e-05	2.00841086813653	2.00538053970661	4.01329196876458	4.00670994325654	2.00773070845296	3.68109754786577e-06	2.00646226023441	2.01298148749384	2.00470538918578	2.00731711671709	4.00487596593845	4.01855809937210	4.01608785208108	4.01795504611359	2.00790782269069	8.91612124154863e-06	2.00796473530986	2.01077186514438	2.00490711043997	4.00103118168290	2.01216098673118	2.00958427128845	2.00622573790471	2.01068728529560	4.01912304552045	2.19720475999953e-05	4.01379506201467	1.95547938640063e-05	2.00946287076884	4.01711370180215	4.01294778272787	4.01246083380225	2.11964497255711e-05	1.31005703678813e-05	2.00661557771058	2.00489690015068	1.67850943238546e-05	2.03281161362971	2.00822299065352	1.44815895997203e-05	4.01564926589895
38	4.01873639172912	2.01173985623826	1.08434763221795e-05	2.00841086813653	2.00538053970661	4.01329196876458	4.00670994325654	2.00773070845296	3.68109754786214e-06	2.00646226023441	2.01298148749384	2.00470538918578	2.00731711671709	4.00487596593845	4.01855809937210	4.01608785208108	4.01795504611359	2.00790782269069	8.91612124154862e-06	2.00796473530986	2.01077186514438	2.00490711043997	4.00103118168290	2.01216098673118	2.00958427128845	2.00622573790471	2.01068728529560	4.01912304552045	2.19720475999945e-05	4.01379506201467	1.95547938640009e-05	2.00946287076884	4.01711370180215	4.01294778272787	4.01246083380225	2.11964497255711e-05	1.31005703678820e-05	2.00661557771058	2.00489690015068	1.67850943238551e-05	2.03281161363568	2.00822299065352	1.44815895997054e-05	4.01564926589895
39	4.01873639172912	2.01173985623826	1.08434763222137e-05	2.00841086813653	2.00538053970661	4.01329196876458	4.00670994325654	2.00773070845296	3.68109754786094e-06	2.00646226023441	2.01298148749384	2.00470538918578	2.00731711671709	4.00487596593845	4.01855809937210	4.01608785208108	4.01795504611359	2.00790782269069	8.91612124154861e-06	2.00796473530986	2.01077186514438	2.00490711043997	4.00103118168290	2.01216098673118	2.00958427128845	2.00622573790471	2.01068728529560	4.01912304552045	2.19720475999944e-05	4.01379506201467	1.95547938640000e-05	2.00946287076884	4.01711370180215	4.01294778272787	4.01246083380225	2.11964497255711e-05	1.31005703678822e-05	2.00661557771058	2.00489690015068	1.67850943238552e-05	2.03281161363950	2.00822299065352	1.44815895996992e-05	4.01564926589895
40	4.01873639172912	2.01173985623826	1.08434763222279e-05	2.00841086813653	2.00538053970661	4.01329196876458	4.00670994325654	2.00773070845296	3.68109754786021e-06	2.00646226023441	2.01298148749384	2.00470538918578	2.00731711671709	4.00487596593845	4.01855809937210	4.01608785208108	4.01795504611359	2.00790782269069	8.91612124154861e-06	2.00796473530986	2.01077186514438	2.00490711043997	4.00103118168290	2.01216098673118	2.00958427128845	2.00622573790471	2.01068728529560	4.01912304552045	2.19720475999944e-05	4.01379506201467	1.95547938639992e-05	2.00946287076884	4.01711370180215	4.01294778272787	4.01246083380225	2.11964497255711e-05	1.31005703678821e-05	2.00661557771058	2.00489690015068	1.67850943238554e-05	2.03281161364208	2.00822299065352	1.44815895996965e-05	4.01564926589895
